Vehicle-Mounted Steerable Wideband Antenna Array for NATO Band III Tactical Radio Links

In this paper, a very compact 2 x 2 wideband beamsteering array with monocone antennas is designed and validated for NATO Band III (1350-2400 MHz) tactical communications with interference suppressing ability. The small 4 x 4 x 4 cm$^3$ size of the array enables placing it for example on vehicles with limited space. The array is manufactured and measured, and the interference suppressing capability thereof is studied with a minimum variance distortionless response beamformer and a phase-only beamformer in the presence of a single interferer. It is shown that the designed antenna array can significantly improve the signal-to-noise ratio over 10 dB for angles separated over 15$^\circ$ from the signal-of-interest, and over 20 dB for separation larger than 43$^\circ$ across the operational band.

==> data/AntennaSelectionSoI0_1350.txt <==
interfererangle SINRantennaselect
-360 -10.036
-358 -10.003
-356 -9.9682
-354 -9.9363
-352 -9.9065
-350 -9.8636
-348 -9.8172
-346 -9.7675
-344 -9.7152
-342 -9.6608
-340 -9.6052
-338 -9.549
-336 -9.4932
-334 -9.4384
-332 -9.3856
-330 -9.3356
-328 -9.289
-326 -9.2466
-324 -9.2088
-322 -9.176
-320 -9.1483
-318 -9.1259
-316 -9.1086
-314 -9.096
-312 -9.0879
-310 -9.0835
-308 -9.0824
-306 -9.0839
-304 -9.0872
-302 -9.0917
-300 -9.0967
-298 -9.1018
-296 -9.1063
-294 -9.1101
-292 -9.1127
-290 -9.1142
-288 -9.1144
-286 -9.1136
-284 -9.112
-282 -9.1098
-280 -9.1076
-278 -9.1059
-276 -9.1051
-274 -9.1059
-272 -9.109
-270 -9.1147
-268 -9.1238
-266 -9.1366
-264 -9.1536
-262 -9.175
-260 -9.1995
-258 -9.195
-256 -9.1966
-254 -9.2035
-252 -9.215
-250 -9.2306
-248 -9.2497
-246 -9.2717
-244 -9.2961
-242 -9.2567
-240 -9.2035
-238 -9.1526
-236 -9.104
-234 -9.0575
-232 -9.0131
-230 -8.9707
-228 -8.9301
-226 -8.8914
-224 -8.8545
-222 -8.8196
-220 -8.7868
-218 -8.7562
-216 -8.7282
-214 -8.703
-212 -8.681
-210 -8.6625
-208 -8.6478
-206 -8.6372
-204 -8.6309
-202 -8.6292
-200 -8.6319
-198 -8.639
-196 -8.6504
-194 -8.6656
-192 -8.6842
-190 -8.7056
-188 -8.729
-186 -8.7538
-184 -8.7789
-182 -8.8036
-180 -8.8271
-178 -8.8484
-176 -8.8669
-174 -8.8818
-172 -8.8925
-170 -8.8986
-168 -8.8953
-166 -8.8678
-164 -8.8437
-162 -8.8225
-160 -8.8039
-158 -8.7876
-156 -8.7733
-154 -8.7607
-152 -8.7358
-150 -8.7001
-148 -8.6635
-146 -8.6269
-144 -8.5914
-142 -8.5578
-140 -8.5271
-138 -8.5002
-136 -8.4776
-134 -8.4601
-132 -8.4481
-130 -8.4418
-128 -8.4413
-126 -8.4466
-124 -8.4573
-122 -8.4731
-120 -8.4933
-118 -8.5173
-116 -8.5443
-114 -8.5734
-112 -8.6037
-110 -8.6342
-108 -8.6642
-106 -8.6928
-104 -8.719
-102 -8.7422
-100 -8.7617
-98 -8.777
-96 -8.7875
-94 -8.7928
-92 -8.7927
-90 -8.7871
-88 -8.7758
-86 -8.759
-84 -8.7368
-82 -8.7094
-80 -8.6773
-78 -8.6409
-76 -8.6008
-74 -8.5577
-72 -8.5123
-70 -8.4654
-68 -8.4179
-66 -8.3708
-64 -8.3249
-62 -8.2815
-60 -8.2413
-58 -8.2055
-56 -8.1751
-54 -8.1509
-52 -8.1339
-50 -8.1247
-48 -8.1241
-46 -8.1327
-44 -8.1508
-42 -8.1787
-40 -8.2164
-38 -8.264
-36 -8.3211
-34 -8.3874
-32 -8.4623
-30 -8.545
-28 -8.6348
-26 -8.7307
-24 -8.8316
-22 -8.9364
-20 -9.044
-18 -9.1532
-16 -9.2628
-14 -9.3718
-12 -9.479
-10 -9.5836
-8 -9.6845
-6 -9.781
-4 -9.8725
-2 -9.9585
0 -10.036
2 -10.003
4 -9.9682
6 -9.9363
8 -9.9065
10 -9.8636
12 -9.8172
14 -9.7675
16 -9.7152
18 -9.6608
20 -9.6052
22 -9.549
24 -9.4932
26 -9.4384
28 -9.3856
30 -9.3356
32 -9.289
34 -9.2466
36 -9.2088
38 -9.176
40 -9.1483
42 -9.1259
44 -9.1086
46 -9.096
48 -9.0879
50 -9.0835
52 -9.0824
54 -9.0839
56 -9.0872
58 -9.0917
60 -9.0967
62 -9.1018
64 -9.1063
66 -9.1101
68 -9.1127
70 -9.1142
72 -9.1144
74 -9.1136
76 -9.112
78 -9.1098
80 -9.1076
82 -9.1059
84 -9.1051
86 -9.1059
88 -9.109
90 -9.1147
92 -9.1238
94 -9.1366
96 -9.1536
98 -9.175
100 -9.1995
102 -9.195
104 -9.1966
106 -9.2035
108 -9.215
110 -9.2306
112 -9.2497
114 -9.2717
116 -9.2961
118 -9.2567
120 -9.2035
122 -9.1526
124 -9.104
126 -9.0575
128 -9.0131
130 -8.9707
132 -8.9301
134 -8.8914
136 -8.8545
138 -8.8196
140 -8.7868
142 -8.7562
144 -8.7282
146 -8.703
148 -8.681
150 -8.6625
152 -8.6478
154 -8.6372
156 -8.6309
158 -8.6292
160 -8.6319
162 -8.639
164 -8.6504
166 -8.6656
168 -8.6842
170 -8.7056
172 -8.729
174 -8.7538
176 -8.7789
178 -8.8036
180 -8.8271
182 -8.8484
184 -8.8669
186 -8.8818
188 -8.8925
190 -8.8986
192 -8.8953
194 -8.8678
196 -8.8437
198 -8.8225
200 -8.8039
202 -8.7876
204 -8.7733
206 -8.7607
208 -8.7358
210 -8.7001
212 -8.6635
214 -8.6269
216 -8.5914
218 -8.5578
220 -8.5271
222 -8.5002
224 -8.4776
226 -8.4601
228 -8.4481
230 -8.4418
232 -8.4413
234 -8.4466
236 -8.4573
238 -8.4731
240 -8.4933
242 -8.5173
244 -8.5443
246 -8.5734
248 -8.6037
250 -8.6342
252 -8.6642
254 -8.6928
256 -8.719
258 -8.7422
260 -8.7617
262 -8.777
264 -8.7875
266 -8.7928
268 -8.7927
270 -8.7871
272 -8.7758
274 -8.759
276 -8.7368
278 -8.7094
280 -8.6773
282 -8.6409
284 -8.6008
286 -8.5577
288 -8.5123
290 -8.4654
292 -8.4179
294 -8.3708
296 -8.3249
298 -8.2815
300 -8.2413
302 -8.2055
304 -8.1751
306 -8.1509
308 -8.1339
310 -8.1247
312 -8.1241
314 -8.1327
316 -8.1508
318 -8.1787
320 -8.2164
322 -8.264
324 -8.3211
326 -8.3874
328 -8.4623
330 -8.545
332 -8.6348
334 -8.7307
336 -8.8316
338 -8.9364
340 -9.044
342 -9.1532
344 -9.2628
346 -9.3718
348 -9.479
350 -9.5836
352 -9.6845
354 -9.781
356 -9.8725
358 -9.9585


==> data/AntennaSelectionSoI0_1870.txt <==
interfererangle SINRantennaselect
-360 -9.9892
-358 -9.927
-356 -9.8556
-354 -9.7759
-352 -9.688
-350 -9.5923
-348 -9.4894
-346 -9.38
-344 -9.2647
-342 -9.1443
-340 -9.0195
-338 -8.891
-336 -8.7593
-334 -8.6248
-332 -8.4879
-330 -8.3488
-328 -8.2079
-326 -8.0656
-324 -7.9224
-322 -7.7791
-320 -7.6367
-318 -7.4966
-316 -7.3604
-314 -7.23
-312 -7.1074
-310 -6.995
-308 -6.8947
-306 -6.8083
-304 -6.7372
-302 -6.6823
-300 -6.6436
-298 -6.6208
-296 -6.6127
-294 -6.6176
-292 -6.6335
-290 -6.6585
-288 -6.6905
-286 -6.7278
-284 -6.769
-282 -6.8133
-280 -6.8603
-278 -6.9101
-276 -6.9631
-274 -7.02
-272 -7.0817
-270 -7.1488
-268 -7.222
-266 -7.3016
-264 -7.3875
-262 -7.4794
-260 -7.5765
-258 -7.6776
-256 -7.7814
-254 -7.8864
-252 -7.9908
-250 -8.0929
-248 -8.1912
-246 -8.284
-244 -8.3701
-242 -8.4484
-240 -8.4873
-238 -8.3622
-236 -8.2298
-234 -8.0883
-232 -7.9368
-230 -7.775
-228 -7.6035
-226 -7.4238
-224 -7.2386
-222 -7.0515
-220 -6.8669
-218 -6.6898
-216 -6.5256
-214 -6.3795
-212 -6.256
-210 -6.1585
-208 -6.0891
-206 -6.0477
-204 -6.0329
-202 -6.0416
-200 -6.0695
-198 -6.1119
-196 -6.1636
-194 -6.2199
-192 -6.2769
-190 -6.3314
-188 -6.3814
-186 -6.4258
-184 -6.4647
-182 -6.4991
-180 -6.5309
-178 -6.5622
-176 -6.5954
-174 -6.6129
-172 -6.4618
-170 -6.3285
-168 -6.2181
-166 -6.1344
-164 -6.08
-162 -6.0557
-160 -6.0605
-158 -6.0913
-156 -6.1439
-154 -6.2127
-152 -6.2919
-150 -6.3759
-148 -6.4596
-146 -6.539
-144 -6.6115
-142 -6.676
-140 -6.7325
-138 -6.7828
-136 -6.8294
-134 -6.8758
-132 -6.926
-130 -6.9839
-128 -7.053
-126 -7.136
-124 -7.2347
-122 -7.3495
-120 -7.48
-118 -7.6243
-116 -7.6822
-114 -7.6124
-112 -7.5414
-110 -7.4703
-108 -7.4002
-106 -7.3319
-104 -7.266
-102 -7.2028
-100 -7.1422
-98 -7.0841
-96 -7.0277
-94 -6.9723
-92 -6.9169
-90 -6.8606
-88 -6.8024
-86 -6.7417
-84 -6.678
-82 -6.6115
-80 -6.5426
-78 -6.4726
-76 -6.403
-74 -6.3361
-72 -6.2744
-70 -6.2207
-68 -6.1779
-66 -6.1489
-64 -6.1361
-62 -6.1414
-60 -6.1661
-58 -6.2106
-56 -6.2746
-54 -6.357
-52 -6.4563
-50 -6.5704
-48 -6.6969
-46 -6.8335
-44 -6.9779
-42 -7.1279
-40 -7.2818
-38 -7.4379
-36 -7.595
-34 -7.7522
-32 -7.9085
-30 -8.0635
-28 -8.2166
-26 -8.3674
-24 -8.5155
-22 -8.6607
-20 -8.8025
-18 -8.9406
-16 -9.0262
-14 -9.1234
-12 -9.2355
-10 -9.3585
-8 -9.4883
-6 -9.6206
-4 -9.7513
-2 -9.8772
0 -9.9892
2 -9.927
4 -9.8556
6 -9.7759
8 -9.688
10 -9.5923
12 -9.4894
14 -9.38
16 -9.2647
18 -9.1443
20 -9.0195
22 -8.891
24 -8.7593
26 -8.6248
28 -8.4879
30 -8.3488
32 -8.2079
34 -8.0656
36 -7.9224
38 -7.7791
40 -7.6367
42 -7.4966
44 -7.3604
46 -7.23
48 -7.1074
50 -6.995
52 -6.8947
54 -6.8083
56 -6.7372
58 -6.6823
60 -6.6436
62 -6.6208
64 -6.6127
66 -6.6176
68 -6.6335
70 -6.6585
72 -6.6905
74 -6.7278
76 -6.769
78 -6.8133
80 -6.8603
82 -6.9101
84 -6.9631
86 -7.02
88 -7.0817
90 -7.1488
92 -7.222
94 -7.3016
96 -7.3875
98 -7.4794
100 -7.5765
102 -7.6776
104 -7.7814
106 -7.8864
108 -7.9908
110 -8.0929
112 -8.1912
114 -8.284
116 -8.3701
118 -8.4484
120 -8.4873
122 -8.3622
124 -8.2298
126 -8.0883
128 -7.9368
130 -7.775
132 -7.6035
134 -7.4238
136 -7.2386
138 -7.0515
140 -6.8669
142 -6.6898
144 -6.5256
146 -6.3795
148 -6.256
150 -6.1585
152 -6.0891
154 -6.0477
156 -6.0329
158 -6.0416
160 -6.0695
162 -6.1119
164 -6.1636
166 -6.2199
168 -6.2769
170 -6.3314
172 -6.3814
174 -6.4258
176 -6.4647
178 -6.4991
180 -6.5309
182 -6.5622
184 -6.5954
186 -6.6129
188 -6.4618
190 -6.3285
192 -6.2181
194 -6.1344
196 -6.08
198 -6.0557
200 -6.0605
202 -6.0913
204 -6.1439
206 -6.2127
208 -6.2919
210 -6.3759
212 -6.4596
214 -6.539
216 -6.6115
218 -6.676
220 -6.7325
222 -6.7828
224 -6.8294
226 -6.8758
228 -6.926
230 -6.9839
232 -7.053
234 -7.136
236 -7.2347
238 -7.3495
240 -7.48
242 -7.6243
244 -7.6822
246 -7.6124
248 -7.5414
250 -7.4703
252 -7.4002
254 -7.3319
256 -7.266
258 -7.2028
260 -7.1422
262 -7.0841
264 -7.0277
266 -6.9723
268 -6.9169
270 -6.8606
272 -6.8024
274 -6.7417
276 -6.678
278 -6.6115
280 -6.5426
282 -6.4726
284 -6.403
286 -6.3361
288 -6.2744
290 -6.2207
292 -6.1779
294 -6.1489
296 -6.1361
298 -6.1414
300 -6.1661
302 -6.2106
304 -6.2746
306 -6.357
308 -6.4563
310 -6.5704
312 -6.6969
314 -6.8335
316 -6.9779
318 -7.1279
320 -7.2818
322 -7.4379
324 -7.595
326 -7.7522
328 -7.9085
330 -8.0635
332 -8.2166
334 -8.3674
336 -8.5155
338 -8.6607
340 -8.8025
342 -8.9406
344 -9.0262
346 -9.1234
348 -9.2355
350 -9.3585
352 -9.4883
354 -9.6206
356 -9.7513
358 -9.8772


==> data/AntennaSelectionSoI0_2400.txt <==
interfererangle SINRantennaselect
-360 -9.9933
-358 -9.9647
-356 -9.9373
-354 -9.9076
-352 -9.8704
-350 -9.8257
-348 -9.7711
-346 -9.7047
-344 -9.6244
-342 -9.5291
-340 -9.4185
-338 -9.293
-336 -9.1544
-334 -9.0053
-332 -8.849
-330 -8.6896
-328 -8.5312
-326 -8.3777
-324 -8.2324
-322 -8.0974
-320 -7.9735
-318 -7.86
-316 -7.7545
-314 -7.6536
-312 -7.5531
-310 -7.4483
-308 -7.335
-306 -7.2097
-304 -7.0704
-302 -6.9165
-300 -6.7492
-298 -6.5715
-296 -6.3882
-294 -6.2048
-292 -6.0279
-290 -5.8637
-288 -5.7178
-286 -5.5944
-284 -5.496
-282 -5.4235
-280 -5.3757
-278 -5.3505
-276 -5.3447
-274 -5.3551
-272 -5.3781
-270 -5.4111
-268 -5.4516
-266 -5.4981
-264 -5.5497
-262 -5.6056
-260 -5.6654
-258 -5.7287
-256 -5.7945
-254 -5.8619
-252 -5.9294
-250 -5.9957
-248 -6.0594
-246 -6.1197
-244 -6.1762
-242 -6.229
-240 -6.2784
-238 -6.3252
-236 -6.3702
-234 -6.4137
-232 -6.4558
-230 -6.496
-228 -6.5332
-226 -6.5659
-224 -6.5919
-222 -6.6092
-220 -6.6155
-218 -6.6088
-216 -6.5755
-214 -6.4513
-212 -6.336
-210 -6.2263
-208 -6.1185
-206 -6.0085
-204 -5.8927
-202 -5.7685
-200 -5.6347
-198 -5.4917
-196 -5.3416
-194 -5.1885
-192 -5.038
-190 -4.8968
-188 -4.7722
-186 -4.671
-184 -4.5987
-182 -4.559
-180 -4.5529
-178 -4.5785
-176 -4.6319
-174 -4.707
-172 -4.7968
-170 -4.8938
-168 -4.9911
-166 -5.0828
-164 -5.164
-162 -5.2318
-160 -5.2847
-158 -5.3227
-156 -5.3477
-154 -5.3624
-152 -5.3705
-150 -5.3761
-148 -5.3831
-146 -5.3947
-144 -5.4128
-142 -5.4379
-140 -5.4689
-138 -5.5033
-136 -5.5376
-134 -5.5679
-132 -5.5904
-130 -5.602
-128 -5.6005
-126 -5.585
-124 -5.5558
-122 -5.5147
-120 -5.4639
-118 -5.4068
-116 -5.3465
-114 -5.2863
-112 -5.229
-110 -5.1768
-108 -5.1313
-106 -5.0933
-104 -5.0632
-102 -5.0408
-100 -5.0254
-98 -5.0159
-96 -5.0111
-94 -5.01
-92 -5.0117
-90 -5.0163
-88 -5.0245
-86 -5.0379
-84 -5.0589
-82 -5.0897
-80 -5.1322
-78 -5.1873
-76 -5.2543
-74 -5.3308
-72 -5.4137
-70 -5.4991
-68 -5.5833
-66 -5.6638
-64 -5.7396
-62 -5.8114
-60 -5.8816
-58 -5.9542
-56 -6.034
-54 -6.126
-52 -6.2348
-50 -6.3638
-48 -6.5147
-46 -6.6869
-44 -6.8779
-42 -7.0835
-40 -7.298
-38 -7.5154
-36 -7.7295
-34 -7.9349
-32 -8.1274
-30 -8.3042
-28 -8.4639
-26 -8.6068
-24 -8.7345
-22 -8.8495
-20 -8.9553
-18 -9.0553
-16 -9.153
-14 -9.2512
-12 -9.3518
-10 -9.4559
-8 -9.5632
-6 -9.6727
-4 -9.7826
-2 -9.8906
0 -9.9933
2 -9.9647
4 -9.9373
6 -9.9076
8 -9.8704
10 -9.8257
12 -9.7711
14 -9.7047
16 -9.6244
18 -9.5291
20 -9.4185
22 -9.293
24 -9.1544
26 -9.0053
28 -8.849
30 -8.6896
32 -8.5312
34 -8.3777
36 -8.2324
38 -8.0974
40 -7.9735
42 -7.86
44 -7.7545
46 -7.6536
48 -7.5531
50 -7.4483
52 -7.335
54 -7.2097
56 -7.0704
58 -6.9165
60 -6.7492
62 -6.5715
64 -6.3882
66 -6.2048
68 -6.0279
70 -5.8637
72 -5.7178
74 -5.5944
76 -5.496
78 -5.4235
80 -5.3757
82 -5.3505
84 -5.3447
86 -5.3551
88 -5.3781
90 -5.4111
92 -5.4516
94 -5.4981
96 -5.5497
98 -5.6056
100 -5.6654
102 -5.7287
104 -5.7945
106 -5.8619
108 -5.9294
110 -5.9957
112 -6.0594
114 -6.1197
116 -6.1762
118 -6.229
120 -6.2784
122 -6.3252
124 -6.3702
126 -6.4137
128 -6.4558
130 -6.496
132 -6.5332
134 -6.5659
136 -6.5919
138 -6.6092
140 -6.6155
142 -6.6088
144 -6.5755
146 -6.4513
148 -6.336
150 -6.2263
152 -6.1185
154 -6.0085
156 -5.8927
158 -5.7685
160 -5.6347
162 -5.4917
164 -5.3416
166 -5.1885
168 -5.038
170 -4.8968
172 -4.7722
174 -4.671
176 -4.5987
178 -4.559
180 -4.5529
182 -4.5785
184 -4.6319
186 -4.707
188 -4.7968
190 -4.8938
192 -4.9911
194 -5.0828
196 -5.164
198 -5.2318
200 -5.2847
202 -5.3227
204 -5.3477
206 -5.3624
208 -5.3705
210 -5.3761
212 -5.3831
214 -5.3947
216 -5.4128
218 -5.4379
220 -5.4689
222 -5.5033
224 -5.5376
226 -5.5679
228 -5.5904
230 -5.602
232 -5.6005
234 -5.585
236 -5.5558
238 -5.5147
240 -5.4639
242 -5.4068
244 -5.3465
246 -5.2863
248 -5.229
250 -5.1768
252 -5.1313
254 -5.0933
256 -5.0632
258 -5.0408
260 -5.0254
262 -5.0159
264 -5.0111
266 -5.01
268 -5.0117
270 -5.0163
272 -5.0245
274 -5.0379
276 -5.0589
278 -5.0897
280 -5.1322
282 -5.1873
284 -5.2543
286 -5.3308
288 -5.4137
290 -5.4991
292 -5.5833
294 -5.6638
296 -5.7396
298 -5.8114
300 -5.8816
302 -5.9542
304 -6.034
306 -6.126
308 -6.2348
310 -6.3638
312 -6.5147
314 -6.6869
316 -6.8779
318 -7.0835
320 -7.298
322 -7.5154
324 -7.7295
326 -7.9349
328 -8.1274
330 -8.3042
332 -8.4639
334 -8.6068
336 -8.7345
338 -8.8495
340 -8.9553
342 -9.0553
344 -9.153
346 -9.2512
348 -9.3518
350 -9.4559
352 -9.5632
354 -9.6727
356 -9.7826
358 -9.8906


==> data/AntennaSelectionSoI46_1350.txt <==
interfererangle SINRantennaselect
-360 -9.1051
-358 -9.1237
-356 -9.1479
-354 -9.1781
-352 -9.2146
-350 -9.2574
-348 -9.3062
-346 -9.3605
-344 -9.4196
-342 -9.4826
-340 -9.5482
-338 -9.6152
-336 -9.6823
-334 -9.7479
-332 -9.8106
-330 -9.8691
-328 -9.922
-326 -9.9681
-324 -9.9839
-322 -9.9956
-320 -10.009
-318 -10.023
-316 -10.039
-314 -10.048
-312 -10.029
-310 -9.9952
-308 -9.951
-306 -9.8967
-304 -9.8331
-302 -9.7608
-300 -9.6809
-298 -9.5944
-296 -9.5025
-294 -9.4064
-292 -9.3075
-290 -9.2072
-288 -9.1068
-286 -9.0078
-284 -8.9114
-282 -8.8188
-280 -8.7313
-278 -8.6498
-276 -8.5752
-274 -8.5081
-272 -8.449
-270 -8.3982
-268 -8.3558
-266 -8.3217
-264 -8.2957
-262 -8.2773
-260 -8.2662
-258 -8.2618
-256 -8.2633
-254 -8.2702
-252 -8.2818
-250 -8.2974
-248 -8.3164
-246 -8.3384
-244 -8.3628
-242 -8.3893
-240 -8.4174
-238 -8.4469
-236 -8.4776
-234 -8.4586
-232 -8.4142
-230 -8.3718
-228 -8.3312
-226 -8.2925
-224 -8.2557
-222 -8.2208
-220 -8.1879
-218 -8.1574
-216 -8.1294
-214 -8.1043
-212 -8.0823
-210 -8.0638
-208 -8.0491
-206 -8.0385
-204 -8.0323
-202 -8.0306
-200 -8.0333
-198 -8.0405
-196 -8.0519
-194 -8.0672
-192 -8.0858
-190 -8.1072
-188 -8.1307
-186 -8.1554
-184 -8.1806
-182 -8.2054
-180 -8.2289
-178 -8.2502
-176 -8.2687
-174 -8.2836
-172 -8.2944
-170 -8.3005
-168 -8.3017
-166 -8.2976
-164 -8.2884
-162 -8.274
-160 -8.2547
-158 -8.2309
-156 -8.203
-154 -8.1718
-152 -8.1379
-150 -8.1022
-148 -8.0656
-146 -8.029
-144 -7.9935
-142 -7.9599
-140 -7.9292
-138 -7.9022
-136 -7.8797
-134 -7.8622
-132 -7.8502
-130 -7.8439
-128 -7.8434
-126 -7.8486
-124 -7.8594
-122 -7.8751
-120 -7.8954
-118 -7.9194
-116 -7.9463
-114 -7.9754
-112 -8.0057
-110 -8.0362
-108 -8.0662
-106 -8.0947
-104 -8.121
-102 -8.1442
-100 -8.1637
-98 -8.1789
-96 -8.1893
-94 -8.1946
-92 -8.1945
-90 -8.1889
-88 -8.1776
-86 -8.1607
-84 -8.1385
-82 -8.1111
-80 -8.0789
-78 -8.0425
-76 -8.0024
-74 -7.9592
-72 -7.9137
-70 -7.8668
-68 -7.8193
-66 -7.7721
-64 -7.7262
-62 -7.6827
-60 -7.6425
-58 -7.6067
-56 -7.5762
-54 -7.552
-52 -7.5349
-50 -7.5257
-48 -7.5251
-46 -7.5337
-44 -7.5517
-42 -7.5796
-40 -7.6173
-38 -7.6649
-36 -7.722
-34 -7.7883
-32 -7.8632
-30 -7.9459
-28 -8.0357
-26 -8.1316
-24 -8.2325
-22 -8.3374
-20 -8.445
-18 -8.5542
-16 -8.6638
-14 -8.7728
-12 -8.88
-10 -8.9846
-8 -9.0702
-6 -9.0747
-4 -9.0814
-2 -9.0912
0 -9.1051
2 -9.1237
4 -9.1479
6 -9.1781
8 -9.2146
10 -9.2574
12 -9.3062
14 -9.3605
16 -9.4196
18 -9.4826
20 -9.5482
22 -9.6152
24 -9.6823
26 -9.7479
28 -9.8106
30 -9.8691
32 -9.922
34 -9.9681
36 -9.9839
38 -9.9956
40 -10.009
42 -10.023
44 -10.039
46 -10.048
48 -10.029
50 -9.9952
52 -9.951
54 -9.8967
56 -9.8331
58 -9.7608
60 -9.6809
62 -9.5944
64 -9.5025
66 -9.4064
68 -9.3075
70 -9.2072
72 -9.1068
74 -9.0078
76 -8.9114
78 -8.8188
80 -8.7313
82 -8.6498
84 -8.5752
86 -8.5081
88 -8.449
90 -8.3982
92 -8.3558
94 -8.3217
96 -8.2957
98 -8.2773
100 -8.2662
102 -8.2618
104 -8.2633
106 -8.2702
108 -8.2818
110 -8.2974
112 -8.3164
114 -8.3384
116 -8.3628
118 -8.3893
120 -8.4174
122 -8.4469
124 -8.4776
126 -8.4586
128 -8.4142
130 -8.3718
132 -8.3312
134 -8.2925
136 -8.2557
138 -8.2208
140 -8.1879
142 -8.1574
144 -8.1294
146 -8.1043
148 -8.0823
150 -8.0638
152 -8.0491
154 -8.0385
156 -8.0323
158 -8.0306
160 -8.0333
162 -8.0405
164 -8.0519
166 -8.0672
168 -8.0858
170 -8.1072
172 -8.1307
174 -8.1554
176 -8.1806
178 -8.2054
180 -8.2289
182 -8.2502
184 -8.2687
186 -8.2836
188 -8.2944
190 -8.3005
192 -8.3017
194 -8.2976
196 -8.2884
198 -8.274
200 -8.2547
202 -8.2309
204 -8.203
206 -8.1718
208 -8.1379
210 -8.1022
212 -8.0656
214 -8.029
216 -7.9935
218 -7.9599
220 -7.9292
222 -7.9022
224 -7.8797
226 -7.8622
228 -7.8502
230 -7.8439
232 -7.8434
234 -7.8486
236 -7.8594
238 -7.8751
240 -7.8954
242 -7.9194
244 -7.9463
246 -7.9754
248 -8.0057
250 -8.0362
252 -8.0662
254 -8.0947
256 -8.121
258 -8.1442
260 -8.1637
262 -8.1789
264 -8.1893
266 -8.1946
268 -8.1945
270 -8.1889
272 -8.1776
274 -8.1607
276 -8.1385
278 -8.1111
280 -8.0789
282 -8.0425
284 -8.0024
286 -7.9592
288 -7.9137
290 -7.8668
292 -7.8193
294 -7.7721
296 -7.7262
298 -7.6827
300 -7.6425
302 -7.6067
304 -7.5762
306 -7.552
308 -7.5349
310 -7.5257
312 -7.5251
314 -7.5337
316 -7.5517
318 -7.5796
320 -7.6173
322 -7.6649
324 -7.722
326 -7.7883
328 -7.8632
330 -7.9459
332 -8.0357
334 -8.1316
336 -8.2325
338 -8.3374
340 -8.445
342 -8.5542
344 -8.6638
346 -8.7728
348 -8.88
350 -8.9846
352 -9.0702
354 -9.0747
356 -9.0814
358 -9.0912


==> data/AntennaSelectionSoI46_1870.txt <==
interfererangle SINRantennaselect
-360 -8.7639
-358 -8.86
-356 -8.953
-354 -9.043
-352 -9.1304
-350 -9.2152
-348 -9.2974
-346 -9.377
-344 -9.4536
-342 -9.5271
-340 -9.5913
-338 -9.6437
-336 -9.6971
-334 -9.6815
-332 -9.6413
-330 -9.6164
-328 -9.6087
-326 -9.6191
-324 -9.648
-322 -9.695
-320 -9.759
-318 -9.8382
-316 -9.9307
-314 -10.023
-312 -9.9095
-310 -9.797
-308 -9.6966
-306 -9.6102
-304 -9.5391
-302 -9.4841
-300 -9.4455
-298 -9.3785
-296 -9.2568
-294 -9.1332
-292 -9.0098
-290 -8.8885
-288 -8.7709
-286 -8.6581
-284 -8.5508
-282 -8.4493
-280 -8.3533
-278 -8.2622
-276 -8.1752
-274 -8.0916
-272 -8.0103
-270 -7.9308
-268 -7.8528
-266 -7.7762
-264 -7.7017
-262 -7.6301
-260 -7.5631
-258 -7.5024
-256 -7.4499
-254 -7.4077
-252 -7.3777
-250 -7.3611
-248 -7.3591
-246 -7.3717
-244 -7.3989
-242 -7.3819
-240 -7.2623
-238 -7.1373
-236 -7.0049
-234 -6.8635
-232 -6.712
-230 -6.5502
-228 -6.3787
-226 -6.1991
-224 -6.0139
-222 -5.8269
-220 -5.6423
-218 -5.4652
-216 -5.3011
-214 -5.155
-212 -5.0316
-210 -4.9341
-208 -4.8646
-206 -4.8233
-204 -4.8085
-202 -4.8171
-200 -4.8451
-198 -4.8874
-196 -4.9391
-194 -4.9954
-192 -5.0524
-190 -5.1069
-188 -5.1568
-186 -5.2011
-184 -5.24
-182 -5.2745
-180 -5.3062
-178 -5.3374
-176 -5.3707
-174 -5.4083
-172 -5.4523
-170 -5.5044
-168 -5.5654
-166 -5.6355
-164 -5.7141
-162 -5.8003
-160 -5.8925
-158 -5.9889
-156 -6.0875
-154 -6.1864
-152 -6.2835
-150 -6.3768
-148 -6.4647
-146 -6.5452
-144 -6.617
-142 -6.6788
-140 -6.7293
-138 -6.7679
-136 -6.794
-134 -6.8073
-132 -6.808
-130 -6.7965
-128 -6.7735
-126 -6.7399
-124 -6.6968
-122 -6.6456
-120 -6.5877
-118 -6.5243
-116 -6.4571
-114 -6.3873
-112 -6.3163
-110 -6.2453
-108 -6.1752
-106 -6.1069
-104 -6.0411
-102 -5.9779
-100 -5.9173
-98 -5.8592
-96 -5.8028
-94 -5.7475
-92 -5.6921
-90 -5.6358
-88 -5.5777
-86 -5.517
-84 -5.4533
-82 -5.3868
-80 -5.318
-78 -5.248
-76 -5.1785
-74 -5.1116
-72 -5.0499
-70 -4.9962
-68 -4.9535
-66 -4.9245
-64 -4.9116
-62 -4.917
-60 -4.9416
-58 -4.9861
-56 -5.0501
-54 -5.1326
-52 -5.2318
-50 -5.3459
-48 -5.4724
-46 -5.6089
-44 -5.7533
-42 -5.9033
-40 -6.0571
-38 -6.2132
-36 -6.3703
-34 -6.5274
-32 -6.6837
-30 -6.8386
-28 -6.9917
-26 -7.1424
-24 -7.2905
-22 -7.4356
-20 -7.5774
-18 -7.7154
-16 -7.8495
-14 -7.9793
-12 -8.1047
-10 -8.2255
-8 -8.3417
-6 -8.4535
-4 -8.5609
-2 -8.6643
0 -8.7639
2 -8.86
4 -8.953
6 -9.043
8 -9.1304
10 -9.2152
12 -9.2974
14 -9.377
16 -9.4536
18 -9.5271
20 -9.5913
22 -9.6437
24 -9.6971
26 -9.6815
28 -9.6413
30 -9.6164
32 -9.6087
34 -9.6191
36 -9.648
38 -9.695
40 -9.759
42 -9.8382
44 -9.9307
46 -10.023
48 -9.9095
50 -9.797
52 -9.6966
54 -9.6102
56 -9.5391
58 -9.4841
60 -9.4455
62 -9.3785
64 -9.2568
66 -9.1332
68 -9.0098
70 -8.8885
72 -8.7709
74 -8.6581
76 -8.5508
78 -8.4493
80 -8.3533
82 -8.2622
84 -8.1752
86 -8.0916
88 -8.0103
90 -7.9308
92 -7.8528
94 -7.7762
96 -7.7017
98 -7.6301
100 -7.5631
102 -7.5024
104 -7.4499
106 -7.4077
108 -7.3777
110 -7.3611
112 -7.3591
114 -7.3717
116 -7.3989
118 -7.3819
120 -7.2623
122 -7.1373
124 -7.0049
126 -6.8635
128 -6.712
130 -6.5502
132 -6.3787
134 -6.1991
136 -6.0139
138 -5.8269
140 -5.6423
142 -5.4652
144 -5.3011
146 -5.155
148 -5.0316
150 -4.9341
152 -4.8646
154 -4.8233
156 -4.8085
158 -4.8171
160 -4.8451
162 -4.8874
164 -4.9391
166 -4.9954
168 -5.0524
170 -5.1069
172 -5.1568
174 -5.2011
176 -5.24
178 -5.2745
180 -5.3062
182 -5.3374
184 -5.3707
186 -5.4083
188 -5.4523
190 -5.5044
192 -5.5654
194 -5.6355
196 -5.7141
198 -5.8003
200 -5.8925
202 -5.9889
204 -6.0875
206 -6.1864
208 -6.2835
210 -6.3768
212 -6.4647
214 -6.5452
216 -6.617
218 -6.6788
220 -6.7293
222 -6.7679
224 -6.794
226 -6.8073
228 -6.808
230 -6.7965
232 -6.7735
234 -6.7399
236 -6.6968
238 -6.6456
240 -6.5877
242 -6.5243
244 -6.4571
246 -6.3873
248 -6.3163
250 -6.2453
252 -6.1752
254 -6.1069
256 -6.0411
258 -5.9779
260 -5.9173
262 -5.8592
264 -5.8028
266 -5.7475
268 -5.6921
270 -5.6358
272 -5.5777
274 -5.517
276 -5.4533
278 -5.3868
280 -5.318
282 -5.248
284 -5.1785
286 -5.1116
288 -5.0499
290 -4.9962
292 -4.9535
294 -4.9245
296 -4.9116
298 -4.917
300 -4.9416
302 -4.9861
304 -5.0501
306 -5.1326
308 -5.2318
310 -5.3459
312 -5.4724
314 -5.6089
316 -5.7533
318 -5.9033
320 -6.0571
322 -6.2132
324 -6.3703
326 -6.5274
328 -6.6837
330 -6.8386
332 -6.9917
334 -7.1424
336 -7.2905
338 -7.4356
340 -7.5774
342 -7.7154
344 -7.8495
346 -7.9793
348 -8.1047
350 -8.2255
352 -8.3417
354 -8.4535
356 -8.5609
358 -8.6643


==> data/AntennaSelectionSoI46_2400.txt <==
interfererangle SINRantennaselect
-360 -7.8038
-358 -7.7615
-356 -7.7341
-354 -7.7229
-352 -7.7283
-350 -7.7506
-348 -7.7897
-346 -7.8458
-344 -7.9191
-342 -8.0104
-340 -8.12
-338 -8.2478
-336 -8.3928
-334 -8.5526
-332 -8.7234
-330 -8.9002
-328 -9.0772
-326 -9.2488
-324 -9.4102
-322 -9.5579
-320 -9.6903
-318 -9.8081
-316 -9.9136
-314 -10.006
-312 -9.9099
-310 -9.805
-308 -9.6917
-306 -9.5664
-304 -9.4271
-302 -9.2731
-300 -9.1058
-298 -8.9281
-296 -8.7447
-294 -8.5613
-292 -8.3844
-290 -8.2201
-288 -8.0742
-286 -7.9508
-284 -7.8524
-282 -7.7798
-280 -7.732
-278 -7.7067
-276 -7.701
-274 -7.7113
-272 -7.7344
-270 -7.7673
-268 -7.8078
-266 -7.8544
-264 -7.9059
-262 -7.9618
-260 -8.0216
-258 -8.0849
-256 -8.1507
-254 -8.2181
-252 -8.2763
-250 -8.1792
-248 -8.0783
-246 -7.9717
-244 -7.8572
-242 -7.7334
-240 -7.5988
-238 -7.4531
-236 -7.2963
-234 -7.1296
-232 -6.9548
-230 -6.7745
-228 -6.5918
-226 -6.4102
-224 -6.2332
-222 -6.0638
-220 -5.9046
-218 -5.7571
-216 -5.6218
-214 -5.4975
-212 -5.3821
-210 -5.2724
-208 -5.1645
-206 -5.0544
-204 -4.9386
-202 -4.8144
-200 -4.6806
-198 -4.5374
-196 -4.3873
-194 -4.2341
-192 -4.0836
-190 -3.9423
-188 -3.8177
-186 -3.7164
-184 -3.6441
-182 -3.6043
-180 -3.5981
-178 -3.6238
-176 -3.6772
-174 -3.7523
-172 -3.842
-170 -3.939
-168 -4.0364
-166 -4.128
-164 -4.2093
-162 -4.277
-160 -4.3299
-158 -4.368
-156 -4.3929
-154 -4.4076
-152 -4.4157
-150 -4.4213
-148 -4.4283
-146 -4.4399
-144 -4.458
-142 -4.4831
-140 -4.5141
-138 -4.5485
-136 -4.5828
-134 -4.6131
-132 -4.6357
-130 -4.6472
-128 -4.6457
-126 -4.6302
-124 -4.6011
-122 -4.5599
-120 -4.5092
-118 -4.452
-116 -4.3917
-114 -4.3315
-112 -4.2742
-110 -4.222
-108 -4.1765
-106 -4.1385
-104 -4.1085
-102 -4.0861
-100 -4.0706
-98 -4.0611
-96 -4.0564
-94 -4.0553
-92 -4.0571
-90 -4.0617
-88 -4.0699
-86 -4.0834
-84 -4.1043
-82 -4.1352
-80 -4.1778
-78 -4.2329
-76 -4.2999
-74 -4.3765
-72 -4.4595
-70 -4.5448
-68 -4.6291
-66 -4.7097
-64 -4.7856
-62 -4.8574
-60 -4.9277
-58 -5.0003
-56 -5.0801
-54 -5.1722
-52 -5.2811
-50 -5.4101
-48 -5.561
-46 -5.7333
-44 -5.9244
-42 -6.13
-40 -6.3446
-38 -6.562
-36 -6.7761
-34 -6.9816
-32 -7.1742
-30 -7.3509
-28 -7.5107
-26 -7.6536
-24 -7.7813
-22 -7.8965
-20 -8.0023
-18 -8.1023
-16 -8.2
-14 -8.2374
-12 -8.188
-10 -8.1289
-8 -8.0625
-6 -7.9924
-4 -7.923
-2 -7.8588
0 -7.8038
2 -7.7615
4 -7.7341
6 -7.7229
8 -7.7283
10 -7.7506
12 -7.7897
14 -7.8458
16 -7.9191
18 -8.0104
20 -8.12
22 -8.2478
24 -8.3928
26 -8.5526
28 -8.7234
30 -8.9002
32 -9.0772
34 -9.2488
36 -9.4102
38 -9.5579
40 -9.6903
42 -9.8081
44 -9.9136
46 -10.006
48 -9.9099
50 -9.805
52 -9.6917
54 -9.5664
56 -9.4271
58 -9.2731
60 -9.1058
62 -8.9281
64 -8.7447
66 -8.5613
68 -8.3844
70 -8.2201
72 -8.0742
74 -7.9508
76 -7.8524
78 -7.7798
80 -7.732
82 -7.7067
84 -7.701
86 -7.7113
88 -7.7344
90 -7.7673
92 -7.8078
94 -7.8544
96 -7.9059
98 -7.9618
100 -8.0216
102 -8.0849
104 -8.1507
106 -8.2181
108 -8.2763
110 -8.1792
112 -8.0783
114 -7.9717
116 -7.8572
118 -7.7334
120 -7.5988
122 -7.4531
124 -7.2963
126 -7.1296
128 -6.9548
130 -6.7745
132 -6.5918
134 -6.4102
136 -6.2332
138 -6.0638
140 -5.9046
142 -5.7571
144 -5.6218
146 -5.4975
148 -5.3821
150 -5.2724
152 -5.1645
154 -5.0544
156 -4.9386
158 -4.8144
160 -4.6806
162 -4.5374
164 -4.3873
166 -4.2341
168 -4.0836
170 -3.9423
172 -3.8177
174 -3.7164
176 -3.6441
178 -3.6043
180 -3.5981
182 -3.6238
184 -3.6772
186 -3.7523
188 -3.842
190 -3.939
192 -4.0364
194 -4.128
196 -4.2093
198 -4.277
200 -4.3299
202 -4.368
204 -4.3929
206 -4.4076
208 -4.4157
210 -4.4213
212 -4.4283
214 -4.4399
216 -4.458
218 -4.4831
220 -4.5141
222 -4.5485
224 -4.5828
226 -4.6131
228 -4.6357
230 -4.6472
232 -4.6457
234 -4.6302
236 -4.6011
238 -4.5599
240 -4.5092
242 -4.452
244 -4.3917
246 -4.3315
248 -4.2742
250 -4.222
252 -4.1765
254 -4.1385
256 -4.1085
258 -4.0861
260 -4.0706
262 -4.0611
264 -4.0564
266 -4.0553
268 -4.0571
270 -4.0617
272 -4.0699
274 -4.0834
276 -4.1043
278 -4.1352
280 -4.1778
282 -4.2329
284 -4.2999
286 -4.3765
288 -4.4595
290 -4.5448
292 -4.6291
294 -4.7097
296 -4.7856
298 -4.8574
300 -4.9277
302 -5.0003
304 -5.0801
306 -5.1722
308 -5.2811
310 -5.4101
312 -5.561
314 -5.7333
316 -5.9244
318 -6.13
320 -6.3446
322 -6.562
324 -6.7761
326 -6.9816
328 -7.1742
330 -7.3509
332 -7.5107
334 -7.6536
336 -7.7813
338 -7.8965
340 -8.0023
342 -8.1023
344 -8.2
346 -8.2374
348 -8.188
350 -8.1289
352 -8.0625
354 -7.9924
356 -7.923
358 -7.8588


==> data/MVDRPatternSOI0Int180_1350.txt <==
azimuth gelevation_db
0 -2.0594
2 -2.071
4 -2.0884
6 -2.1116
8 -2.1403
10 -2.1742
12 -2.2133
14 -2.2572
16 -2.306
18 -2.3595
20 -2.4176
22 -2.4804
24 -2.5478
26 -2.6201
28 -2.6974
30 -2.78
32 -2.8679
34 -2.9617
36 -3.0617
38 -3.1681
40 -3.2815
42 -3.4023
44 -3.5309
46 -3.6676
48 -3.8131
50 -3.9675
52 -4.1314
54 -4.305
56 -4.4887
58 -4.6826
60 -4.887
62 -5.102
64 -5.3277
66 -5.5642
68 -5.8115
70 -6.0694
72 -6.338
74 -6.617
76 -6.9064
78 -7.206
80 -7.5156
82 -7.8352
84 -8.1647
86 -8.5041
88 -8.8535
90 -9.2129
92 -9.5828
94 -9.9634
96 -10.355
98 -10.76
100 -11.177
102 -11.607
104 -12.054
106 -12.516
108 -12.997
110 -13.497
112 -14.018
114 -14.563
116 -15.134
118 -15.733
120 -16.362
122 -17.025
124 -17.724
126 -18.463
128 -19.245
130 -20.076
132 -20.959
134 -21.9
136 -22.906
138 -23.984
140 -25.143
142 -26.394
144 -27.75
146 -29.226
148 -30
150 -30
152 -30
154 -30
156 -30
158 -30
160 -30
162 -30
164 -30
166 -30
168 -30
170 -30
172 -30
174 -30
176 -30
178 -30
180 -30
182 -30
184 -30
186 -30
188 -30
190 -30
192 -30
194 -30
196 -30
198 -30
200 -28.814
202 -27.572
204 -26.412
206 -25.327
208 -24.309
210 -23.352
212 -22.451
214 -21.601
216 -20.798
218 -20.037
220 -19.314
222 -18.627
224 -17.971
226 -17.344
228 -16.742
230 -16.164
232 -15.606
234 -15.066
236 -14.543
238 -14.036
240 -13.542
242 -13.061
244 -12.593
246 -12.137
248 -11.692
250 -11.258
252 -10.836
254 -10.425
256 -10.026
258 -9.6389
260 -9.2635
262 -8.9002
264 -8.5492
266 -8.2106
268 -7.8846
270 -7.5712
272 -7.2705
274 -6.9823
276 -6.7067
278 -6.4435
280 -6.1926
282 -5.9536
284 -5.7263
286 -5.5104
288 -5.3054
290 -5.111
292 -4.9267
294 -4.7518
296 -4.5859
298 -4.4285
300 -4.2787
302 -4.1362
304 -4.0002
306 -3.8701
308 -3.7454
310 -3.6257
312 -3.5103
314 -3.399
316 -3.2914
318 -3.1874
320 -3.0867
322 -2.9895
324 -2.8957
326 -2.8054
328 -2.7189
330 -2.6364
332 -2.5582
334 -2.4846
336 -2.4159
338 -2.3524
340 -2.2945
342 -2.2424
344 -2.1963
346 -2.1565
348 -2.1231
350 -2.0962
352 -2.0758
354 -2.0621
356 -2.0548
358 -2.054
360 -2.0594

==> data/MVDRPatternSOI0Int180_1870.txt <==
azimuth gelevation_db
0 -0.03188
2 -0.025458
4 -0.028595
6 -0.04134
8 -0.063487
10 -0.09461
12 -0.1341
14 -0.18124
16 -0.23525
18 -0.29535
20 -0.36088
22 -0.43128
24 -0.50619
26 -0.58544
28 -0.66911
30 -0.75745
32 -0.85086
34 -0.94989
36 -1.0551
38 -1.1671
40 -1.2864
42 -1.4133
44 -1.5481
46 -1.6909
48 -1.8415
50 -1.9996
52 -2.1649
54 -2.3368
56 -2.515
58 -2.6989
60 -2.8885
62 -3.0834
64 -3.2839
66 -3.4904
68 -3.7034
70 -3.9238
72 -4.1527
74 -4.3911
76 -4.6403
78 -4.9014
80 -5.1757
82 -5.4639
84 -5.767
86 -6.0852
88 -6.4188
90 -6.7675
92 -7.1305
94 -7.5069
96 -7.8949
98 -8.2926
100 -8.6973
102 -9.1065
104 -9.5173
106 -9.9269
108 -10.333
110 -10.735
112 -11.131
114 -11.523
116 -11.914
118 -12.306
120 -12.706
122 -13.118
124 -13.55
126 -14.007
128 -14.495
130 -15.022
132 -15.59
134 -16.206
136 -16.87
138 -17.584
140 -18.348
142 -19.156
144 -20.003
146 -20.879
148 -21.77
150 -22.661
152 -23.536
154 -24.381
156 -25.184
158 -25.944
160 -26.67
162 -27.379
164 -28.103
166 -28.882
168 -29.769
170 -30
172 -30
174 -30
176 -30
178 -30
180 -30
182 -30
184 -30
186 -30
188 -30
190 -30
192 -30
194 -30
196 -30
198 -30
200 -29.161
202 -28.176
204 -27.041
206 -25.81
208 -24.552
210 -23.33
212 -22.18
214 -21.119
216 -20.151
218 -19.27
220 -18.466
222 -17.725
224 -17.034
226 -16.381
228 -15.755
230 -15.148
232 -14.554
234 -13.969
236 -13.392
238 -12.822
240 -12.261
242 -11.709
244 -11.169
246 -10.643
248 -10.132
250 -9.637
252 -9.1594
254 -8.6996
256 -8.258
258 -7.8347
260 -7.4295
262 -7.0423
264 -6.6727
266 -6.3205
268 -5.9851
270 -5.6659
272 -5.3625
274 -5.0739
276 -4.7995
278 -4.5384
280 -4.2897
282 -4.0528
284 -3.8266
286 -3.6105
288 -3.4037
290 -3.2056
292 -3.0157
294 -2.8334
296 -2.6583
298 -2.4902
300 -2.3289
302 -2.1743
304 -2.0264
306 -1.8854
308 -1.7513
310 -1.6245
312 -1.505
314 -1.3931
316 -1.2887
318 -1.1919
320 -1.1024
322 -1.0197
324 -0.94331
326 -0.87241
328 -0.80615
330 -0.74354
332 -0.68363
334 -0.62551
336 -0.56842
338 -0.51179
340 -0.45536
342 -0.39914
344 -0.34349
346 -0.28906
348 -0.23676
350 -0.18768
352 -0.14303
354 -0.10404
356 -0.071873
358 -0.047546
360 -0.03188

==> data/MVDRPatternSOI0Int180_2400.txt <==
azimuth gelevation_db
0 1.062
2 1.0934
4 1.1183
6 1.1365
8 1.1473
10 1.1505
12 1.1455
14 1.1321
16 1.1099
18 1.0786
20 1.0383
22 0.98892
24 0.93094
26 0.86483
28 0.79125
30 0.71093
32 0.6246
34 0.53285
36 0.43609
38 0.3345
40 0.22797
42 0.11613
44 -0.0015941
46 -0.126
48 -0.25802
50 -0.3986
52 -0.5487
54 -0.70907
56 -0.88017
58 -1.062
60 -1.2538
62 -1.4544
64 -1.6618
66 -1.8734
68 -2.0864
70 -2.2981
72 -2.5064
74 -2.7099
76 -2.9086
78 -3.1036
80 -3.2968
82 -3.4909
84 -3.6887
86 -3.8925
88 -4.1041
90 -4.324
92 -4.5515
94 -4.7852
96 -5.0226
98 -5.261
100 -5.4976
102 -5.7306
104 -5.9589
106 -6.1833
108 -6.406
110 -6.6307
112 -6.8621
114 -7.1052
116 -7.3648
118 -7.6449
120 -7.9483
122 -8.2764
124 -8.6292
126 -9.0055
128 -9.4036
130 -9.8214
132 -10.258
134 -10.712
136 -11.185
138 -11.681
140 -12.205
142 -12.762
144 -13.361
146 -14.011
148 -14.723
150 -15.506
152 -16.375
154 -17.342
156 -18.424
158 -19.64
160 -21.014
162 -22.575
164 -24.367
166 -26.446
168 -28.901
170 -30
172 -30
174 -30
176 -30
178 -30
180 -30
182 -30
184 -30
186 -30
188 -30
190 -30
192 -30
194 -30
196 -30
198 -30
200 -30
202 -30
204 -30
206 -30
208 -30
210 -30
212 -28.479
214 -26.763
216 -25.155
218 -23.642
220 -22.216
222 -20.871
224 -19.608
226 -18.433
228 -17.348
230 -16.353
232 -15.447
234 -14.622
236 -13.871
238 -13.182
240 -12.544
242 -11.949
244 -11.386
246 -10.849
248 -10.333
250 -9.8365
252 -9.3563
254 -8.892
256 -8.4431
258 -8.0095
260 -7.5907
262 -7.1868
264 -6.7973
266 -6.4222
268 -6.0613
270 -5.7147
272 -5.3822
274 -5.0639
276 -4.7595
278 -4.4687
280 -4.1909
282 -3.9253
284 -3.6714
286 -3.4284
288 -3.1957
290 -2.9729
292 -2.7597
294 -2.5559
296 -2.3612
298 -2.1753
300 -1.9977
302 -1.8278
304 -1.6649
306 -1.508
308 -1.3564
310 -1.2091
312 -1.0653
314 -0.92457
316 -0.78648
318 -0.65106
320 -0.51863
322 -0.38977
324 -0.26525
326 -0.14592
328 -0.032543
330 0.074278
332 0.17422
334 0.26726
336 0.35372
338 0.43417
340 0.50935
342 0.58004
344 0.64695
346 0.71062
348 0.77136
350 0.8292
352 0.88393
354 0.93514
356 0.9823
358 1.0248
360 1.062

==> data/MVDRPatternSOI0Int90_1350.txt <==
azimuth gelevation_db
0 -4.4645
2 -4.5902
4 -4.7247
6 -4.868
8 -5.0201
10 -5.1811
12 -5.351
14 -5.5297
16 -5.7176
18 -5.9145
20 -6.1207
22 -6.3365
24 -6.5619
26 -6.7974
28 -7.0432
30 -7.3
32 -7.5683
34 -7.8487
36 -8.142
38 -8.4493
40 -8.7716
42 -9.1102
44 -9.4665
46 -9.8421
48 -10.239
50 -10.659
52 -11.105
54 -11.579
56 -12.085
58 -12.626
60 -13.207
62 -13.832
64 -14.507
66 -15.239
68 -16.038
70 -16.915
72 -17.884
74 -18.966
76 -20.188
78 -21.591
80 -23.236
82 -25.228
84 -27.757
86 -30
88 -30
90 -30
92 -30
94 -30
96 -29.016
98 -26.564
100 -24.704
102 -23.213
104 -21.977
106 -20.926
108 -20.016
110 -19.219
112 -18.513
114 -17.883
116 -17.319
118 -16.812
120 -16.355
122 -15.945
124 -15.577
126 -15.249
128 -14.958
130 -14.704
132 -14.484
134 -14.298
136 -14.145
138 -14.025
140 -13.937
142 -13.881
144 -13.858
146 -13.867
148 -13.908
150 -13.982
152 -14.09
154 -14.23
156 -14.405
158 -14.614
160 -14.858
162 -15.14
164 -15.459
166 -15.818
168 -16.219
170 -16.664
172 -17.158
174 -17.705
176 -18.311
178 -18.984
180 -19.735
182 -20.577
184 -21.53
186 -22.619
188 -23.881
190 -25.368
192 -27.149
194 -29.307
196 -30
198 -30
200 -30
202 -30
204 -29.002
206 -26.677
208 -24.733
210 -23.09
212 -21.677
214 -20.441
216 -19.346
218 -18.364
220 -17.476
222 -16.665
224 -15.921
226 -15.233
228 -14.594
230 -13.997
232 -13.437
234 -12.909
236 -12.409
238 -11.933
240 -11.48
242 -11.047
244 -10.631
246 -10.232
248 -9.8472
250 -9.4763
252 -9.1185
254 -8.7733
256 -8.4403
258 -8.1195
260 -7.8108
262 -7.5141
264 -7.2296
266 -6.9573
268 -6.6975
270 -6.45
272 -6.2151
274 -5.9926
276 -5.7825
278 -5.5847
280 -5.3989
282 -5.225
284 -5.0627
286 -4.9115
288 -4.7711
290 -4.6411
292 -4.521
294 -4.4102
296 -4.3084
298 -4.2149
300 -4.1293
302 -4.0512
304 -3.9799
306 -3.9153
308 -3.8567
310 -3.804
312 -3.7569
314 -3.7151
316 -3.6786
318 -3.6472
320 -3.621
322 -3.5999
324 -3.5842
326 -3.574
328 -3.5695
330 -3.5708
332 -3.5784
334 -3.5923
336 -3.6129
338 -3.6405
340 -3.6754
342 -3.7176
344 -3.7676
346 -3.8255
348 -3.8915
350 -3.9657
352 -4.0483
354 -4.1394
356 -4.2391
358 -4.3474
360 -4.4645

==> data/MVDRPatternSOI0Int90_1870.txt <==
azimuth gelevation_db
0 -2.5825
2 -2.7188
4 -2.8682
6 -3.0309
8 -3.207
10 -3.3962
12 -3.598
14 -3.8117
16 -4.0366
18 -4.2718
20 -4.5166
22 -4.7705
24 -5.033
26 -5.3042
28 -5.5843
30 -5.874
32 -6.1742
34 -6.4861
36 -6.811
38 -7.1501
40 -7.505
42 -7.8767
44 -8.2663
46 -8.6749
48 -9.1033
50 -9.5523
52 -10.023
54 -10.517
56 -11.037
58 -11.584
60 -12.162
62 -12.776
64 -13.432
66 -14.138
68 -14.903
70 -15.739
72 -16.662
74 -17.693
76 -18.862
78 -20.21
80 -21.803
82 -23.747
84 -26.242
86 -29.733
88 -30
90 -30
92 -30
94 -30
96 -26.77
98 -24.311
100 -22.434
102 -20.928
104 -19.681
106 -18.629
108 -17.728
110 -16.95
112 -16.275
114 -15.686
116 -15.174
118 -14.727
120 -14.339
122 -14.003
124 -13.715
126 -13.469
128 -13.263
130 -13.092
132 -12.956
134 -12.852
136 -12.78
138 -12.74
140 -12.731
142 -12.756
144 -12.816
146 -12.913
148 -13.049
150 -13.226
152 -13.449
154 -13.721
156 -14.043
158 -14.419
160 -14.853
162 -15.347
164 -15.903
166 -16.524
168 -17.207
170 -17.949
172 -18.739
174 -19.556
176 -20.359
178 -21.089
180 -21.666
182 -22.007
184 -22.066
186 -21.858
188 -21.447
190 -20.915
192 -20.329
194 -19.73
196 -19.139
198 -18.558
200 -17.982
202 -17.403
204 -16.812
206 -16.208
208 -15.593
210 -14.972
212 -14.355
214 -13.75
216 -13.165
218 -12.605
220 -12.072
222 -11.568
224 -11.092
226 -10.64
228 -10.211
230 -9.8016
232 -9.4077
234 -9.027
236 -8.6569
238 -8.2954
240 -7.9412
242 -7.5934
244 -7.2516
246 -6.9159
248 -6.5867
250 -6.2646
252 -5.9502
254 -5.6443
256 -5.3477
258 -5.061
260 -4.7851
262 -4.5207
264 -4.2683
266 -4.0286
268 -3.802
270 -3.5886
272 -3.3886
274 -3.2017
276 -3.0274
278 -2.8651
280 -2.7139
282 -2.5728
284 -2.441
286 -2.3172
288 -2.2007
290 -2.0905
292 -1.9861
294 -1.887
296 -1.7931
298 -1.7044
300 -1.6212
302 -1.5442
304 -1.4738
306 -1.411
308 -1.3565
310 -1.3113
312 -1.2759
314 -1.251
316 -1.2368
318 -1.2335
320 -1.2409
322 -1.2584
324 -1.2854
326 -1.3209
328 -1.3637
330 -1.4127
332 -1.4665
334 -1.524
336 -1.5843
338 -1.6467
340 -1.7106
342 -1.7762
344 -1.8438
346 -1.914
348 -1.9878
350 -2.0666
352 -2.1516
354 -2.2444
356 -2.3463
358 -2.4586
360 -2.5825

==> data/MVDRPatternSOI0Int90_2400.txt <==
azimuth gelevation_db
0 -1.2466
2 -1.354
4 -1.4692
6 -1.5932
8 -1.7274
10 -1.8733
12 -2.0326
14 -2.2069
16 -2.3979
18 -2.6068
20 -2.8346
22 -3.0819
24 -3.3487
26 -3.6344
28 -3.9377
30 -4.2572
32 -4.591
34 -4.9375
36 -5.2952
38 -5.6635
40 -6.0425
42 -6.4334
44 -6.8383
46 -7.2607
48 -7.705
50 -8.1767
52 -8.6819
54 -9.2271
56 -9.8185
58 -10.461
60 -11.159
62 -11.912
64 -12.721
66 -13.582
68 -14.493
70 -15.457
72 -16.479
74 -17.576
76 -18.776
78 -20.125
80 -21.694
82 -23.597
84 -26.041
86 -29.479
88 -30
90 -30
92 -30
94 -29.695
96 -26.178
98 -23.72
100 -21.853
102 -20.368
104 -19.154
106 -18.141
108 -17.284
110 -16.55
112 -15.914
114 -15.356
116 -14.86
118 -14.414
120 -14.009
122 -13.638
124 -13.296
126 -12.982
128 -12.696
130 -12.441
132 -12.218
134 -12.032
136 -11.887
138 -11.786
140 -11.731
142 -11.725
144 -11.767
146 -11.857
148 -11.993
150 -12.173
152 -12.394
154 -12.65
156 -12.939
158 -13.256
160 -13.6
162 -13.969
164 -14.365
166 -14.793
168 -15.259
170 -15.771
172 -16.342
174 -16.983
176 -17.712
178 -18.545
180 -19.505
182 -20.614
184 -21.9
186 -23.384
188 -25.058
190 -26.808
192 -28.234
194 -28.607
196 -27.652
198 -25.982
200 -24.199
202 -22.532
204 -21.024
206 -19.66
208 -18.414
210 -17.264
212 -16.192
214 -15.183
216 -14.23
218 -13.325
220 -12.465
222 -11.651
224 -10.883
226 -10.163
228 -9.4941
230 -8.8774
232 -8.3131
234 -7.7998
236 -7.3338
238 -6.9101
240 -6.5224
242 -6.1641
244 -5.8288
246 -5.5109
248 -5.2062
250 -4.912
252 -4.6269
254 -4.3503
256 -4.0826
258 -3.8244
260 -3.5764
262 -3.3393
264 -3.1134
266 -2.899
268 -2.6959
270 -2.5038
272 -2.3222
274 -2.1506
276 -1.9884
278 -1.8352
280 -1.6908
282 -1.5549
284 -1.4275
286 -1.3084
288 -1.1975
290 -1.0948
292 -0.99997
294 -0.91277
296 -0.83273
298 -0.75936
300 -0.69217
302 -0.63073
304 -0.57477
306 -0.52415
308 -0.47888
310 -0.43907
312 -0.40485
314 -0.37633
316 -0.35358
318 -0.33658
320 -0.32525
322 -0.31947
324 -0.31912
326 -0.32407
328 -0.33422
330 -0.34952
332 -0.36999
334 -0.39569
336 -0.42674
338 -0.46327
340 -0.50545
342 -0.5534
344 -0.60721
346 -0.66692
348 -0.7325
350 -0.80385
352 -0.88089
354 -0.96356
356 -1.0519
358 -1.1461
360 -1.2466

==> data/MVDRSoI0.txt <==
interfererangle SOIgain INTgain SINR
-360 -0.38936 -0.38936 -10.014
-358 -23.599 -27.251 -8.1895
-356 -23.44 -33.236 -5.1178
-354 -21.634 -36.741 -2.4622
-352 -19.831 -39.223 -0.31825
-350 -18.241 -41.142 1.4386
-348 -16.859 -42.703 2.9127
-346 -15.653 -44.015 4.175
-344 -14.591 -45.141 5.2737
-342 -13.647 -46.124 6.2419
-340 -12.803 -46.991 7.1034
-338 -12.043 -47.762 7.8755
-336 -11.357 -48.45 8.5714
-334 -10.734 -49.067 9.2014
-332 -10.167 -49.619 9.7737
-330 -9.6494 -50.114 10.295
-328 -9.1757 -50.556 10.772
-326 -8.7408 -50.95 11.209
-324 -8.3406 -51.299 11.611
-322 -7.971 -51.608 11.981
-320 -7.6286 -51.878 12.324
-318 -7.3103 -52.115 12.642
-316 -7.0133 -52.32 12.938
-314 -6.7351 -52.497 13.215
-312 -6.4735 -52.65 13.475
-310 -6.2262 -52.782 13.72
-308 -5.9915 -52.895 13.952
-306 -5.7676 -52.993 14.173
-304 -5.5529 -53.079 14.385
-302 -5.346 -53.154 14.589
-300 -5.1456 -53.222 14.786
-298 -4.9506 -53.282 14.977
-296 -4.7603 -53.336 15.164
-294 -4.5739 -53.384 15.347
-292 -4.3911 -53.427 15.527
-290 -4.2117 -53.465 15.703
-288 -4.0354 -53.497 15.876
-286 -3.8623 -53.522 16.046
-284 -3.6924 -53.542 16.213
-282 -3.5254 -53.555 16.378
-280 -3.3616 -53.562 16.539
-278 -3.2006 -53.563 16.698
-276 -3.0425 -53.558 16.854
-274 -2.8871 -53.548 17.007
-272 -2.7344 -53.535 17.158
-270 -2.5846 -53.518 17.306
-268 -2.4377 -53.498 17.451
-266 -2.294 -53.476 17.593
-264 -2.1538 -53.453 17.732
-262 -2.0176 -53.429 17.867
-260 -1.886 -53.405 17.997
-258 -1.7594 -53.382 18.122
-256 -1.6384 -53.359 18.242
-254 -1.5232 -53.336 18.357
-252 -1.4143 -53.314 18.465
-250 -1.3116 -53.292 18.567
-248 -1.2151 -53.271 18.662
-246 -1.1246 -53.248 18.752
-244 -1.0395 -53.225 18.836
-242 -0.95944 -53.2 18.916
-240 -0.88374 -53.172 18.991
-238 -0.81184 -53.141 19.062
-236 -0.74319 -53.107 19.13
-234 -0.67736 -53.069 19.195
-232 -0.61406 -53.026 19.258
-230 -0.55317 -52.98 19.318
-228 -0.49471 -52.93 19.376
-226 -0.43889 -52.877 19.431
-224 -0.38604 -52.823 19.484
-222 -0.33656 -52.767 19.533
-220 -0.29092 -52.712 19.578
-218 -0.24958 -52.658 19.619
-216 -0.21292 -52.607 19.655
-214 -0.18119 -52.56 19.686
-212 -0.15452 -52.517 19.712
-210 -0.13284 -52.479 19.733
-208 -0.1159 -52.447 19.749
-206 -0.10331 -52.419 19.761
-204 -0.094538 -52.397 19.77
-202 -0.088964 -52.38 19.774
-200 -0.085934 -52.365 19.777
-198 -0.084797 -52.353 19.777
-196 -0.084946 -52.343 19.776
-194 -0.085843 -52.333 19.775
-192 -0.087044 -52.323 19.773
-190 -0.088206 -52.312 19.771
-188 -0.089092 -52.299 19.769
-186 -0.089565 -52.284 19.768
-184 -0.089582 -52.267 19.768
-182 -0.08918 -52.249 19.767
-180 -0.088463 -52.231 19.768
-178 -0.087586 -52.212 19.768
-176 -0.086745 -52.195 19.769
-174 -0.086169 -52.179 19.769
-172 -0.086114 -52.167 19.769
-170 -0.086857 -52.16 19.768
-168 -0.088692 -52.157 19.766
-166 -0.091918 -52.161 19.762
-164 -0.096822 -52.17 19.758
-162 -0.10366 -52.186 19.751
-160 -0.11261 -52.207 19.742
-158 -0.12381 -52.234 19.731
-156 -0.13727 -52.265 19.718
-154 -0.15293 -52.299 19.703
-152 -0.17067 -52.336 19.686
-150 -0.19032 -52.374 19.667
-148 -0.21172 -52.412 19.646
-146 -0.23477 -52.449 19.624
-144 -0.25943 -52.486 19.6
-142 -0.28578 -52.52 19.575
-140 -0.314 -52.553 19.547
-138 -0.34442 -52.585 19.518
-136 -0.37744 -52.615 19.486
-134 -0.41355 -52.644 19.451
-132 -0.45329 -52.674 19.412
-130 -0.49721 -52.704 19.369
-128 -0.54582 -52.735 19.322
-126 -0.59959 -52.767 19.27
-124 -0.65888 -52.802 19.212
-122 -0.72395 -52.838 19.149
-120 -0.79495 -52.875 19.081
-118 -0.87189 -52.914 19.006
-116 -0.95469 -52.953 18.926
-114 -1.0432 -52.993 18.84
-112 -1.1372 -53.032 18.749
-110 -1.2363 -53.071 18.653
-108 -1.3403 -53.108 18.552
-106 -1.4488 -53.143 18.447
-104 -1.5616 -53.177 18.337
-102 -1.6783 -53.21 18.224
-100 -1.7986 -53.24 18.107
-98 -1.9225 -53.268 17.986
-96 -2.0498 -53.295 17.861
-94 -2.1807 -53.319 17.733
-92 -2.3152 -53.341 17.601
-90 -2.4537 -53.36 17.465
-88 -2.5964 -53.376 17.325
-86 -2.7439 -53.387 17.179
-84 -2.8965 -53.393 17.029
-82 -3.0544 -53.394 16.873
-80 -3.2177 -53.388 16.712
-78 -3.3864 -53.375 16.545
-76 -3.56 -53.354 16.373
-74 -3.7382 -53.327 16.197
-72 -3.9202 -53.293 16.016
-70 -4.1051 -53.253 15.832
-68 -4.2923 -53.208 15.646
-66 -4.4812 -53.159 15.458
-64 -4.6715 -53.107 15.267
-62 -4.8636 -53.052 15.075
-60 -5.0583 -52.994 14.881
-58 -5.257 -52.933 14.682
-56 -5.4614 -52.866 14.477
-54 -5.6739 -52.791 14.264
-52 -5.897 -52.706 14.04
-50 -6.1331 -52.606 13.803
-48 -6.3848 -52.487 13.55
-46 -6.6546 -52.346 13.28
-44 -6.9446 -52.177 12.989
-42 -7.257 -51.978 12.675
-40 -7.594 -51.745 12.337
-38 -7.9574 -51.473 11.972
-36 -8.3493 -51.161 11.579
-34 -8.7719 -50.805 11.154
-32 -9.2275 -50.403 10.696
-30 -9.7189 -49.954 10.202
-28 -10.25 -49.453 9.6677
-26 -10.825 -48.899 9.0881
-24 -11.449 -48.284 8.4571
-22 -12.131 -47.603 7.7662
-20 -12.881 -46.843 7.0044
-18 -13.711 -45.991 6.1573
-16 -14.638 -45.024 5.2057
-14 -15.683 -43.915 4.1243
-12 -16.872 -42.62 2.8781
-10 -18.237 -41.072 1.4179
-8 -19.812 -39.162 -0.32842
-6 -21.6 -36.684 -2.4651
-4 -23.386 -33.172 -5.1166
-2 -23.493 -27.144 -8.187
0 -0.38936 -0.38936 -10.014
2 -23.599 -27.251 -8.1895
4 -23.44 -33.236 -5.1178
6 -21.634 -36.741 -2.4622
8 -19.831 -39.223 -0.31825
10 -18.241 -41.142 1.4386
12 -16.859 -42.703 2.9127
14 -15.653 -44.015 4.175
16 -14.591 -45.141 5.2737
18 -13.647 -46.124 6.2419
20 -12.803 -46.991 7.1034
22 -12.043 -47.762 7.8755
24 -11.357 -48.45 8.5714
26 -10.734 -49.067 9.2014
28 -10.167 -49.619 9.7737
30 -9.6494 -50.114 10.295
32 -9.1757 -50.556 10.772
34 -8.7408 -50.95 11.209
36 -8.3406 -51.299 11.611
38 -7.971 -51.608 11.981
40 -7.6286 -51.878 12.324
42 -7.3103 -52.115 12.642
44 -7.0133 -52.32 12.938
46 -6.7351 -52.497 13.215
48 -6.4735 -52.65 13.475
50 -6.2262 -52.782 13.72
52 -5.9915 -52.895 13.952
54 -5.7676 -52.993 14.173
56 -5.5529 -53.079 14.385
58 -5.346 -53.154 14.589
60 -5.1456 -53.222 14.786
62 -4.9506 -53.282 14.977
64 -4.7603 -53.336 15.164
66 -4.5739 -53.384 15.347
68 -4.3911 -53.427 15.527
70 -4.2117 -53.465 15.703
72 -4.0354 -53.497 15.876
74 -3.8623 -53.522 16.046
76 -3.6924 -53.542 16.213
78 -3.5254 -53.555 16.378
80 -3.3616 -53.562 16.539
82 -3.2006 -53.563 16.698
84 -3.0425 -53.558 16.854
86 -2.8871 -53.548 17.007
88 -2.7344 -53.535 17.158
90 -2.5846 -53.518 17.306
92 -2.4377 -53.498 17.451
94 -2.294 -53.476 17.593
96 -2.1538 -53.453 17.732
98 -2.0176 -53.429 17.867
100 -1.886 -53.405 17.997
102 -1.7594 -53.382 18.122
104 -1.6384 -53.359 18.242
106 -1.5232 -53.336 18.357
108 -1.4143 -53.314 18.465
110 -1.3116 -53.292 18.567
112 -1.2151 -53.271 18.662
114 -1.1246 -53.248 18.752
116 -1.0395 -53.225 18.836
118 -0.95944 -53.2 18.916
120 -0.88374 -53.172 18.991
122 -0.81184 -53.141 19.062
124 -0.74319 -53.107 19.13
126 -0.67736 -53.069 19.195
128 -0.61406 -53.026 19.258
130 -0.55317 -52.98 19.318
132 -0.49471 -52.93 19.376
134 -0.43889 -52.877 19.431
136 -0.38604 -52.823 19.484
138 -0.33656 -52.767 19.533
140 -0.29092 -52.712 19.578
142 -0.24958 -52.658 19.619
144 -0.21292 -52.607 19.655
146 -0.18119 -52.56 19.686
148 -0.15452 -52.517 19.712
150 -0.13284 -52.479 19.733
152 -0.1159 -52.447 19.749
154 -0.10331 -52.419 19.761
156 -0.094538 -52.397 19.77
158 -0.088964 -52.38 19.774
160 -0.085934 -52.365 19.777
162 -0.084797 -52.353 19.777
164 -0.084946 -52.343 19.776
166 -0.085843 -52.333 19.775
168 -0.087044 -52.323 19.773
170 -0.088206 -52.312 19.771
172 -0.089092 -52.299 19.769
174 -0.089565 -52.284 19.768
176 -0.089582 -52.267 19.768
178 -0.08918 -52.249 19.767
180 -0.088463 -52.231 19.768
182 -0.087586 -52.212 19.768
184 -0.086745 -52.195 19.769
186 -0.086169 -52.179 19.769
188 -0.086114 -52.167 19.769
190 -0.086857 -52.16 19.768
192 -0.088692 -52.157 19.766
194 -0.091918 -52.161 19.762
196 -0.096822 -52.17 19.758
198 -0.10366 -52.186 19.751
200 -0.11261 -52.207 19.742
202 -0.12381 -52.234 19.731
204 -0.13727 -52.265 19.718
206 -0.15293 -52.299 19.703
208 -0.17067 -52.336 19.686
210 -0.19032 -52.374 19.667
212 -0.21172 -52.412 19.646
214 -0.23477 -52.449 19.624
216 -0.25943 -52.486 19.6
218 -0.28578 -52.52 19.575
220 -0.314 -52.553 19.547
222 -0.34442 -52.585 19.518
224 -0.37744 -52.615 19.486
226 -0.41355 -52.644 19.451
228 -0.45329 -52.674 19.412
230 -0.49721 -52.704 19.369
232 -0.54582 -52.735 19.322
234 -0.59959 -52.767 19.27
236 -0.65888 -52.802 19.212
238 -0.72395 -52.838 19.149
240 -0.79495 -52.875 19.081
242 -0.87189 -52.914 19.006
244 -0.95469 -52.953 18.926
246 -1.0432 -52.993 18.84
248 -1.1372 -53.032 18.749
250 -1.2363 -53.071 18.653
252 -1.3403 -53.108 18.552
254 -1.4488 -53.143 18.447
256 -1.5616 -53.177 18.337
258 -1.6783 -53.21 18.224
260 -1.7986 -53.24 18.107
262 -1.9225 -53.268 17.986
264 -2.0498 -53.295 17.861
266 -2.1807 -53.319 17.733
268 -2.3152 -53.341 17.601
270 -2.4537 -53.36 17.465
272 -2.5964 -53.376 17.325
274 -2.7439 -53.387 17.179
276 -2.8965 -53.393 17.029
278 -3.0544 -53.394 16.873
280 -3.2177 -53.388 16.712
282 -3.3864 -53.375 16.545
284 -3.56 -53.354 16.373
286 -3.7382 -53.327 16.197
288 -3.9202 -53.293 16.016
290 -4.1051 -53.253 15.832
292 -4.2923 -53.208 15.646
294 -4.4812 -53.159 15.458
296 -4.6715 -53.107 15.267
298 -4.8636 -53.052 15.075
300 -5.0583 -52.994 14.881
302 -5.257 -52.933 14.682
304 -5.4614 -52.866 14.477
306 -5.6739 -52.791 14.264
308 -5.897 -52.706 14.04
310 -6.1331 -52.606 13.803
312 -6.3848 -52.487 13.55
314 -6.6546 -52.346 13.28
316 -6.9446 -52.177 12.989
318 -7.257 -51.978 12.675
320 -7.594 -51.745 12.337
322 -7.9574 -51.473 11.972
324 -8.3493 -51.161 11.579
326 -8.7719 -50.805 11.154
328 -9.2275 -50.403 10.696
330 -9.7189 -49.954 10.202
332 -10.25 -49.453 9.6677
334 -10.825 -48.899 9.0881
336 -11.449 -48.284 8.4571
338 -12.131 -47.603 7.7662
340 -12.881 -46.843 7.0044
342 -13.711 -45.991 6.1573
344 -14.638 -45.024 5.2057
346 -15.683 -43.915 4.1243
348 -16.872 -42.62 2.8781
350 -18.237 -41.072 1.4179
352 -19.812 -39.162 -0.32842
354 -21.6 -36.684 -2.4651
356 -23.386 -33.172 -5.1166
358 -23.493 -27.144 -8.187


==> data/MVDRSoI0_1350.txt <==
interfererangle SOIgain INTgain SINR
-360 -0.35268 -0.35268 -10.039
-358 -22.344 -24.515 -8.9604
-356 -23.94 -30.534 -6.7467
-354 -23.035 -34.021 -4.5407
-352 -21.688 -36.462 -2.6283
-350 -20.352 -38.323 -1.0029
-348 -19.125 -39.813 0.3895
-346 -18.02 -41.041 1.5981
-344 -17.025 -42.075 2.6607
-342 -16.128 -42.959 3.6056
-340 -15.314 -43.721 4.4535
-338 -14.572 -44.383 5.2204
-336 -13.894 -44.961 5.9182
-334 -13.27 -45.468 6.5566
-332 -12.695 -45.913 7.1429
-330 -12.164 -46.306 7.6834
-328 -11.672 -46.652 8.1832
-326 -11.214 -46.958 8.6467
-324 -10.788 -47.228 9.0779
-322 -10.39 -47.467 9.48
-320 -10.017 -47.678 9.8561
-318 -9.6664 -47.866 10.209
-316 -9.3361 -48.032 10.541
-314 -9.0237 -48.179 10.856
-312 -8.7271 -48.31 11.153
-310 -8.4445 -48.425 11.437
-308 -8.1742 -48.528 11.708
-306 -7.9148 -48.618 11.968
-304 -7.6651 -48.698 12.218
-302 -7.424 -48.767 12.459
-300 -7.1907 -48.827 12.693
-298 -6.9645 -48.879 12.919
-296 -6.7449 -48.923 13.138
-294 -6.5317 -48.959 13.351
-292 -6.3244 -48.989 13.558
-290 -6.1231 -49.012 13.758
-288 -5.9276 -49.03 13.953
-286 -5.738 -49.042 14.142
-284 -5.5541 -49.05 14.326
-282 -5.376 -49.053 14.503
-280 -5.2037 -49.053 14.675
-278 -5.0371 -49.049 14.841
-276 -4.8763 -49.042 15.001
-274 -4.7212 -49.034 15.155
-272 -4.5716 -49.023 15.304
-270 -4.4273 -49.011 15.448
-268 -4.2884 -48.998 15.587
-266 -4.1545 -48.984 15.72
-264 -4.0255 -48.969 15.848
-262 -3.9012 -48.955 15.972
-260 -3.7815 -48.94 16.092
-258 -3.6662 -48.926 16.207
-256 -3.5551 -48.912 16.318
-254 -3.4482 -48.899 16.424
-252 -3.3452 -48.886 16.527
-250 -3.2461 -48.873 16.626
-248 -3.151 -48.861 16.721
-246 -3.0596 -48.849 16.813
-244 -2.972 -48.838 16.9
-242 -2.8882 -48.827 16.984
-240 -2.8081 -48.816 17.064
-238 -2.7319 -48.806 17.141
-236 -2.6594 -48.795 17.213
-234 -2.5907 -48.785 17.282
-232 -2.5258 -48.775 17.348
-230 -2.4647 -48.765 17.409
-228 -2.4074 -48.754 17.467
-226 -2.3538 -48.744 17.521
-224 -2.304 -48.734 17.571
-222 -2.2578 -48.723 17.617
-220 -2.2152 -48.713 17.66
-218 -2.1761 -48.702 17.7
-216 -2.1405 -48.691 17.736
-214 -2.1083 -48.681 17.769
-212 -2.0792 -48.67 17.798
-210 -2.0533 -48.66 17.824
-208 -2.0303 -48.65 17.848
-206 -2.0102 -48.64 17.868
-204 -1.9927 -48.631 17.886
-202 -1.9777 -48.622 17.901
-200 -1.965 -48.613 17.915
-198 -1.9545 -48.605 17.926
-196 -1.9458 -48.598 17.935
-194 -1.939 -48.591 17.942
-192 -1.9337 -48.585 17.948
-190 -1.9299 -48.58 17.952
-188 -1.9274 -48.576 17.955
-186 -1.9261 -48.572 17.957
-184 -1.9259 -48.569 17.957
-182 -1.9268 -48.567 17.957
-180 -1.9286 -48.565 17.956
-178 -1.9314 -48.564 17.953
-176 -1.9353 -48.563 17.95
-174 -1.9402 -48.563 17.946
-172 -1.9463 -48.563 17.941
-170 -1.9536 -48.564 17.934
-168 -1.9622 -48.565 17.926
-166 -1.9722 -48.567 17.917
-164 -1.9838 -48.568 17.906
-162 -1.997 -48.57 17.894
-160 -2.012 -48.572 17.88
-158 -2.0289 -48.574 17.863
-156 -2.0477 -48.576 17.845
-154 -2.0686 -48.579 17.825
-152 -2.0915 -48.582 17.803
-150 -2.1167 -48.585 17.779
-148 -2.1442 -48.588 17.752
-146 -2.1739 -48.592 17.723
-144 -2.2061 -48.596 17.692
-142 -2.2407 -48.601 17.658
-140 -2.2779 -48.606 17.621
-138 -2.3177 -48.611 17.582
-136 -2.3602 -48.617 17.54
-134 -2.4056 -48.624 17.495
-132 -2.4539 -48.631 17.448
-130 -2.5052 -48.64 17.397
-128 -2.5599 -48.649 17.343
-126 -2.6178 -48.659 17.285
-124 -2.6794 -48.67 17.224
-122 -2.7445 -48.682 17.159
-120 -2.8135 -48.696 17.091
-118 -2.8864 -48.71 17.018
-116 -2.9634 -48.725 16.942
-114 -3.0445 -48.741 16.861
-112 -3.1298 -48.758 16.776
-110 -3.2193 -48.776 16.687
-108 -3.3131 -48.794 16.593
-106 -3.4112 -48.812 16.496
-104 -3.5136 -48.83 16.394
-102 -3.6203 -48.848 16.287
-100 -3.7314 -48.866 16.176
-98 -3.8468 -48.882 16.061
-96 -3.9667 -48.898 15.942
-94 -4.091 -48.912 15.818
-92 -4.2199 -48.924 15.689
-90 -4.3533 -48.933 15.556
-88 -4.4915 -48.94 15.418
-86 -4.6346 -48.944 15.275
-84 -4.7826 -48.945 15.127
-82 -4.9357 -48.942 14.974
-80 -5.0941 -48.935 14.816
-78 -5.258 -48.923 14.652
-76 -5.4273 -48.906 14.482
-74 -5.6024 -48.884 14.307
-72 -5.7834 -48.856 14.126
-70 -5.9705 -48.823 13.939
-68 -6.1637 -48.783 13.745
-66 -6.3635 -48.737 13.545
-64 -6.5699 -48.684 13.338
-62 -6.7833 -48.624 13.124
-60 -7.0041 -48.556 12.903
-58 -7.2328 -48.481 12.673
-56 -7.47 -48.398 12.435
-54 -7.7163 -48.306 12.188
-52 -7.9727 -48.205 11.93
-50 -8.2402 -48.093 11.661
-48 -8.5201 -47.971 11.38
-46 -8.8138 -47.835 11.084
-44 -9.123 -47.686 10.772
-42 -9.4496 -47.522 10.443
-40 -9.7956 -47.339 10.093
-38 -10.164 -47.135 9.7215
-36 -10.556 -46.907 9.3243
-34 -10.977 -46.652 8.8985
-32 -11.428 -46.364 8.4405
-30 -11.915 -46.039 7.946
-28 -12.441 -45.67 7.4103
-26 -13.012 -45.251 6.8276
-24 -13.633 -44.772 6.1911
-22 -14.313 -44.222 5.4927
-20 -15.058 -43.589 4.7223
-18 -15.88 -42.855 3.8671
-16 -16.79 -41.999 2.911
-14 -17.802 -40.989 1.8326
-12 -18.93 -39.784 0.60369
-10 -20.185 -38.315 -0.81339
-8 -21.556 -36.474 -2.4676
-6 -22.946 -34.055 -4.4123
-4 -23.91 -30.601 -6.6542
-2 -22.433 -24.662 -8.9092
0 -0.35268 -0.35268 -10.039
2 -22.344 -24.515 -8.9604
4 -23.94 -30.534 -6.7467
6 -23.035 -34.021 -4.5407
8 -21.688 -36.462 -2.6283
10 -20.352 -38.323 -1.0029
12 -19.125 -39.813 0.3895
14 -18.02 -41.041 1.5981
16 -17.025 -42.075 2.6607
18 -16.128 -42.959 3.6056
20 -15.314 -43.721 4.4535
22 -14.572 -44.383 5.2204
24 -13.894 -44.961 5.9182
26 -13.27 -45.468 6.5566
28 -12.695 -45.913 7.1429
30 -12.164 -46.306 7.6834
32 -11.672 -46.652 8.1832
34 -11.214 -46.958 8.6467
36 -10.788 -47.228 9.0779
38 -10.39 -47.467 9.48
40 -10.017 -47.678 9.8561
42 -9.6664 -47.866 10.209
44 -9.3361 -48.032 10.541
46 -9.0237 -48.179 10.856
48 -8.7271 -48.31 11.153
50 -8.4445 -48.425 11.437
52 -8.1742 -48.528 11.708
54 -7.9148 -48.618 11.968
56 -7.6651 -48.698 12.218
58 -7.424 -48.767 12.459
60 -7.1907 -48.827 12.693
62 -6.9645 -48.879 12.919
64 -6.7449 -48.923 13.138
66 -6.5317 -48.959 13.351
68 -6.3244 -48.989 13.558
70 -6.1231 -49.012 13.758
72 -5.9276 -49.03 13.953
74 -5.738 -49.042 14.142
76 -5.5541 -49.05 14.326
78 -5.376 -49.053 14.503
80 -5.2037 -49.053 14.675
82 -5.0371 -49.049 14.841
84 -4.8763 -49.042 15.001
86 -4.7212 -49.034 15.155
88 -4.5716 -49.023 15.304
90 -4.4273 -49.011 15.448
92 -4.2884 -48.998 15.587
94 -4.1545 -48.984 15.72
96 -4.0255 -48.969 15.848
98 -3.9012 -48.955 15.972
100 -3.7815 -48.94 16.092
102 -3.6662 -48.926 16.207
104 -3.5551 -48.912 16.318
106 -3.4482 -48.899 16.424
108 -3.3452 -48.886 16.527
110 -3.2461 -48.873 16.626
112 -3.151 -48.861 16.721
114 -3.0596 -48.849 16.813
116 -2.972 -48.838 16.9
118 -2.8882 -48.827 16.984
120 -2.8081 -48.816 17.064
122 -2.7319 -48.806 17.141
124 -2.6594 -48.795 17.213
126 -2.5907 -48.785 17.282
128 -2.5258 -48.775 17.348
130 -2.4647 -48.765 17.409
132 -2.4074 -48.754 17.467
134 -2.3538 -48.744 17.521
136 -2.304 -48.734 17.571
138 -2.2578 -48.723 17.617
140 -2.2152 -48.713 17.66
142 -2.1761 -48.702 17.7
144 -2.1405 -48.691 17.736
146 -2.1083 -48.681 17.769
148 -2.0792 -48.67 17.798
150 -2.0533 -48.66 17.824
152 -2.0303 -48.65 17.848
154 -2.0102 -48.64 17.868
156 -1.9927 -48.631 17.886
158 -1.9777 -48.622 17.901
160 -1.965 -48.613 17.915
162 -1.9545 -48.605 17.926
164 -1.9458 -48.598 17.935
166 -1.939 -48.591 17.942
168 -1.9337 -48.585 17.948
170 -1.9299 -48.58 17.952
172 -1.9274 -48.576 17.955
174 -1.9261 -48.572 17.957
176 -1.9259 -48.569 17.957
178 -1.9268 -48.567 17.957
180 -1.9286 -48.565 17.956
182 -1.9314 -48.564 17.953
184 -1.9353 -48.563 17.95
186 -1.9402 -48.563 17.946
188 -1.9463 -48.563 17.941
190 -1.9536 -48.564 17.934
192 -1.9622 -48.565 17.926
194 -1.9722 -48.567 17.917
196 -1.9838 -48.568 17.906
198 -1.997 -48.57 17.894
200 -2.012 -48.572 17.88
202 -2.0289 -48.574 17.863
204 -2.0477 -48.576 17.845
206 -2.0686 -48.579 17.825
208 -2.0915 -48.582 17.803
210 -2.1167 -48.585 17.779
212 -2.1442 -48.588 17.752
214 -2.1739 -48.592 17.723
216 -2.2061 -48.596 17.692
218 -2.2407 -48.601 17.658
220 -2.2779 -48.606 17.621
222 -2.3177 -48.611 17.582
224 -2.3602 -48.617 17.54
226 -2.4056 -48.624 17.495
228 -2.4539 -48.631 17.448
230 -2.5052 -48.64 17.397
232 -2.5599 -48.649 17.343
234 -2.6178 -48.659 17.285
236 -2.6794 -48.67 17.224
238 -2.7445 -48.682 17.159
240 -2.8135 -48.696 17.091
242 -2.8864 -48.71 17.018
244 -2.9634 -48.725 16.942
246 -3.0445 -48.741 16.861
248 -3.1298 -48.758 16.776
250 -3.2193 -48.776 16.687
252 -3.3131 -48.794 16.593
254 -3.4112 -48.812 16.496
256 -3.5136 -48.83 16.394
258 -3.6203 -48.848 16.287
260 -3.7314 -48.866 16.176
262 -3.8468 -48.882 16.061
264 -3.9667 -48.898 15.942
266 -4.091 -48.912 15.818
268 -4.2199 -48.924 15.689
270 -4.3533 -48.933 15.556
272 -4.4915 -48.94 15.418
274 -4.6346 -48.944 15.275
276 -4.7826 -48.945 15.127
278 -4.9357 -48.942 14.974
280 -5.0941 -48.935 14.816
282 -5.258 -48.923 14.652
284 -5.4273 -48.906 14.482
286 -5.6024 -48.884 14.307
288 -5.7834 -48.856 14.126
290 -5.9705 -48.823 13.939
292 -6.1637 -48.783 13.745
294 -6.3635 -48.737 13.545
296 -6.5699 -48.684 13.338
298 -6.7833 -48.624 13.124
300 -7.0041 -48.556 12.903
302 -7.2328 -48.481 12.673
304 -7.47 -48.398 12.435
306 -7.7163 -48.306 12.188
308 -7.9727 -48.205 11.93
310 -8.2402 -48.093 11.661
312 -8.5201 -47.971 11.38
314 -8.8138 -47.835 11.084
316 -9.123 -47.686 10.772
318 -9.4496 -47.522 10.443
320 -9.7956 -47.339 10.093
322 -10.164 -47.135 9.7215
324 -10.556 -46.907 9.3243
326 -10.977 -46.652 8.8985
328 -11.428 -46.364 8.4405
330 -11.915 -46.039 7.946
332 -12.441 -45.67 7.4103
334 -13.012 -45.251 6.8276
336 -13.633 -44.772 6.1911
338 -14.313 -44.222 5.4927
340 -15.058 -43.589 4.7223
342 -15.88 -42.855 3.8671
344 -16.79 -41.999 2.911
346 -17.802 -40.989 1.8326
348 -18.93 -39.784 0.60369
350 -20.185 -38.315 -0.81339
352 -21.556 -36.474 -2.4676
354 -22.946 -34.055 -4.4123
356 -23.91 -30.601 -6.6542
358 -22.433 -24.662 -8.9092


==> data/MVDRSoI0_2400.txt <==
interfererangle SOIgain INTgain SINR
-360 -0.82334 -0.82334 -10.036
-358 -23.731 -27.725 -8.046
-356 -23.279 -33.64 -4.8644
-354 -21.395 -37.082 -2.1996
-352 -19.588 -39.507 -0.077595
-350 -18.013 -41.379 1.6553
-348 -16.643 -42.904 3.1154
-346 -15.438 -44.194 4.3794
-344 -14.36 -45.314 5.4972
-342 -13.384 -46.301 6.5018
-340 -12.493 -47.182 7.415
-338 -11.673 -47.973 8.2513
-336 -10.916 -48.685 9.0207
-334 -10.217 -49.325 9.7297
-332 -9.5709 -49.899 10.383
-330 -8.9754 -50.409 10.984
-328 -8.4282 -50.861 11.535
-326 -7.9271 -51.257 12.038
-324 -7.4694 -51.601 12.497
-322 -7.0517 -51.898 12.916
-320 -6.6701 -52.153 13.297
-318 -6.3197 -52.371 13.648
-316 -5.9955 -52.559 13.971
-314 -5.6924 -52.723 14.274
-312 -5.4055 -52.869 14.56
-310 -5.1306 -53.001 14.834
-308 -4.8643 -53.125 15.099
-306 -4.6042 -53.242 15.358
-304 -4.3487 -53.355 15.613
-302 -4.0974 -53.464 15.863
-300 -3.851 -53.568 16.108
-298 -3.6106 -53.667 16.347
-296 -3.3782 -53.759 16.578
-294 -3.1557 -53.843 16.8
-292 -2.9451 -53.918 17.009
-290 -2.7478 -53.983 17.205
-288 -2.5646 -54.038 17.387
-286 -2.3953 -54.084 17.555
-284 -2.239 -54.121 17.71
-282 -2.094 -54.149 17.855
-280 -1.9581 -54.169 17.99
-278 -1.8291 -54.183 18.118
-276 -1.7047 -54.192 18.242
-274 -1.5831 -54.195 18.363
-272 -1.4631 -54.195 18.482
-270 -1.344 -54.191 18.6
-268 -1.226 -54.184 18.717
-266 -1.1096 -54.175 18.832
-264 -0.99593 -54.164 18.945
-262 -0.88606 -54.151 19.054
-260 -0.7812 -54.137 19.158
-258 -0.6823 -54.122 19.256
-256 -0.58992 -54.107 19.349
-254 -0.5041 -54.092 19.434
-252 -0.42441 -54.076 19.514
-250 -0.34994 -54.06 19.589
-248 -0.27948 -54.043 19.659
-246 -0.21174 -54.025 19.727
-244 -0.14548 -54.006 19.794
-242 -0.079764 -53.985 19.86
-240 -0.013986 -53.961 19.926
-238 0.052049 -53.935 19.993
-236 0.11818 -53.907 20.059
-234 0.18399 -53.876 20.125
-232 0.24886 -53.844 20.19
-230 0.31215 -53.812 20.253
-228 0.37319 -53.78 20.314
-226 0.43147 -53.749 20.372
-224 0.48658 -53.72 20.427
-222 0.53833 -53.694 20.479
-220 0.58667 -53.67 20.527
-218 0.63174 -53.65 20.573
-216 0.67382 -53.633 20.615
-214 0.71325 -53.619 20.655
-212 0.7504 -53.606 20.692
-210 0.78563 -53.595 20.728
-208 0.81922 -53.583 20.762
-206 0.85132 -53.571 20.794
-204 0.88199 -53.558 20.825
-202 0.91114 -53.541 20.855
-200 0.93861 -53.522 20.882
-198 0.96414 -53.5 20.908
-196 0.98747 -53.474 20.931
-194 1.0083 -53.445 20.952
-192 1.0264 -53.412 20.97
-190 1.0415 -53.377 20.985
-188 1.0536 -53.34 20.997
-186 1.0625 -53.301 21.006
-184 1.0683 -53.26 21.011
-182 1.071 -53.219 21.013
-180 1.071 -53.177 21.012
-178 1.0684 -53.135 21.008
-176 1.0635 -53.093 21.002
-174 1.0567 -53.052 20.994
-172 1.0482 -53.011 20.984
-170 1.0384 -52.972 20.973
-168 1.0276 -52.934 20.961
-166 1.0161 -52.897 20.948
-164 1.0041 -52.862 20.935
-162 0.99167 -52.828 20.921
-160 0.97882 -52.797 20.907
-158 0.96543 -52.766 20.893
-156 0.95123 -52.737 20.878
-154 0.93578 -52.709 20.862
-152 0.91855 -52.682 20.844
-150 0.89891 -52.655 20.824
-148 0.87621 -52.627 20.8
-146 0.84984 -52.597 20.773
-144 0.81927 -52.567 20.742
-142 0.78413 -52.535 20.707
-140 0.74425 -52.501 20.666
-138 0.69971 -52.466 20.621
-136 0.65079 -52.43 20.572
-134 0.59802 -52.394 20.519
-132 0.54203 -52.36 20.463
-130 0.48355 -52.327 20.404
-128 0.42326 -52.297 20.344
-126 0.36172 -52.272 20.283
-124 0.29931 -52.25 20.221
-122 0.23622 -52.233 20.159
-120 0.17244 -52.221 20.096
-118 0.10782 -52.213 20.033
-116 0.042086 -52.208 19.968
-114 -0.025126 -52.206 19.902
-112 -0.094244 -52.206 19.835
-110 -0.16573 -52.207 19.764
-108 -0.24004 -52.209 19.691
-106 -0.31761 -52.211 19.615
-104 -0.3988 -52.213 19.535
-102 -0.48391 -52.216 19.452
-100 -0.57315 -52.218 19.364
-98 -0.6667 -52.222 19.272
-96 -0.76468 -52.226 19.175
-94 -0.86718 -52.232 19.074
-92 -0.97422 -52.239 18.968
-90 -1.0858 -52.247 18.857
-88 -1.2017 -52.256 18.742
-86 -1.3219 -52.265 18.622
-84 -1.4464 -52.274 18.498
-82 -1.5754 -52.283 18.369
-80 -1.7093 -52.291 18.235
-78 -1.8487 -52.297 18.095
-76 -1.9944 -52.3 17.949
-74 -2.1468 -52.301 17.796
-72 -2.3067 -52.297 17.635
-70 -2.4744 -52.289 17.466
-68 -2.6501 -52.274 17.29
-66 -2.8337 -52.254 17.105
-64 -3.0252 -52.226 16.912
-62 -3.2245 -52.192 16.711
-60 -3.4317 -52.151 16.503
-58 -3.6474 -52.104 16.286
-56 -3.8724 -52.049 16.059
-54 -4.1088 -51.985 15.821
-52 -4.3591 -51.913 15.569
-50 -4.6267 -51.828 15.299
-48 -4.9153 -51.729 15.008
-46 -5.2287 -51.611 14.692
-44 -5.5703 -51.47 14.347
-42 -5.9428 -51.303 13.971
-40 -6.3478 -51.104 13.562
-38 -6.7861 -50.87 13.12
-36 -7.2576 -50.599 12.644
-34 -7.7617 -50.287 12.136
-32 -8.2976 -49.932 11.596
-30 -8.8649 -49.535 11.023
-28 -9.4641 -49.092 10.419
-26 -10.097 -48.602 9.78
-24 -10.768 -48.06 9.1022
-22 -11.484 -47.459 8.378
-20 -12.254 -46.788 7.596
-18 -13.095 -46.03 6.7399
-16 -14.025 -45.162 5.7875
-14 -15.071 -44.148 4.7087
-12 -16.266 -42.942 3.4631
-10 -17.65 -41.471 1.9948
-8 -19.269 -39.619 0.22369
-6 -21.147 -37.175 -1.9669
-4 -23.117 -33.673 -4.7271
-2 -23.596 -27.62 -8.0113
0 -0.82334 -0.82334 -10.036
2 -23.731 -27.725 -8.046
4 -23.279 -33.64 -4.8644
6 -21.395 -37.082 -2.1996
8 -19.588 -39.507 -0.077595
10 -18.013 -41.379 1.6553
12 -16.643 -42.904 3.1154
14 -15.438 -44.194 4.3794
16 -14.36 -45.314 5.4972
18 -13.384 -46.301 6.5018
20 -12.493 -47.182 7.415
22 -11.673 -47.973 8.2513
24 -10.916 -48.685 9.0207
26 -10.217 -49.325 9.7297
28 -9.5709 -49.899 10.383
30 -8.9754 -50.409 10.984
32 -8.4282 -50.861 11.535
34 -7.9271 -51.257 12.038
36 -7.4694 -51.601 12.497
38 -7.0517 -51.898 12.916
40 -6.6701 -52.153 13.297
42 -6.3197 -52.371 13.648
44 -5.9955 -52.559 13.971
46 -5.6924 -52.723 14.274
48 -5.4055 -52.869 14.56
50 -5.1306 -53.001 14.834
52 -4.8643 -53.125 15.099
54 -4.6042 -53.242 15.358
56 -4.3487 -53.355 15.613
58 -4.0974 -53.464 15.863
60 -3.851 -53.568 16.108
62 -3.6106 -53.667 16.347
64 -3.3782 -53.759 16.578
66 -3.1557 -53.843 16.8
68 -2.9451 -53.918 17.009
70 -2.7478 -53.983 17.205
72 -2.5646 -54.038 17.387
74 -2.3953 -54.084 17.555
76 -2.239 -54.121 17.71
78 -2.094 -54.149 17.855
80 -1.9581 -54.169 17.99
82 -1.8291 -54.183 18.118
84 -1.7047 -54.192 18.242
86 -1.5831 -54.195 18.363
88 -1.4631 -54.195 18.482
90 -1.344 -54.191 18.6
92 -1.226 -54.184 18.717
94 -1.1096 -54.175 18.832
96 -0.99593 -54.164 18.945
98 -0.88606 -54.151 19.054
100 -0.7812 -54.137 19.158
102 -0.6823 -54.122 19.256
104 -0.58992 -54.107 19.349
106 -0.5041 -54.092 19.434
108 -0.42441 -54.076 19.514
110 -0.34994 -54.06 19.589
112 -0.27948 -54.043 19.659
114 -0.21174 -54.025 19.727
116 -0.14548 -54.006 19.794
118 -0.079764 -53.985 19.86
120 -0.013986 -53.961 19.926
122 0.052049 -53.935 19.993
124 0.11818 -53.907 20.059
126 0.18399 -53.876 20.125
128 0.24886 -53.844 20.19
130 0.31215 -53.812 20.253
132 0.37319 -53.78 20.314
134 0.43147 -53.749 20.372
136 0.48658 -53.72 20.427
138 0.53833 -53.694 20.479
140 0.58667 -53.67 20.527
142 0.63174 -53.65 20.573
144 0.67382 -53.633 20.615
146 0.71325 -53.619 20.655
148 0.7504 -53.606 20.692
150 0.78563 -53.595 20.728
152 0.81922 -53.583 20.762
154 0.85132 -53.571 20.794
156 0.88199 -53.558 20.825
158 0.91114 -53.541 20.855
160 0.93861 -53.522 20.882
162 0.96414 -53.5 20.908
164 0.98747 -53.474 20.931
166 1.0083 -53.445 20.952
168 1.0264 -53.412 20.97
170 1.0415 -53.377 20.985
172 1.0536 -53.34 20.997
174 1.0625 -53.301 21.006
176 1.0683 -53.26 21.011
178 1.071 -53.219 21.013
180 1.071 -53.177 21.012
182 1.0684 -53.135 21.008
184 1.0635 -53.093 21.002
186 1.0567 -53.052 20.994
188 1.0482 -53.011 20.984
190 1.0384 -52.972 20.973
192 1.0276 -52.934 20.961
194 1.0161 -52.897 20.948
196 1.0041 -52.862 20.935
198 0.99167 -52.828 20.921
200 0.97882 -52.797 20.907
202 0.96543 -52.766 20.893
204 0.95123 -52.737 20.878
206 0.93578 -52.709 20.862
208 0.91855 -52.682 20.844
210 0.89891 -52.655 20.824
212 0.87621 -52.627 20.8
214 0.84984 -52.597 20.773
216 0.81927 -52.567 20.742
218 0.78413 -52.535 20.707
220 0.74425 -52.501 20.666
222 0.69971 -52.466 20.621
224 0.65079 -52.43 20.572
226 0.59802 -52.394 20.519
228 0.54203 -52.36 20.463
230 0.48355 -52.327 20.404
232 0.42326 -52.297 20.344
234 0.36172 -52.272 20.283
236 0.29931 -52.25 20.221
238 0.23622 -52.233 20.159
240 0.17244 -52.221 20.096
242 0.10782 -52.213 20.033
244 0.042086 -52.208 19.968
246 -0.025126 -52.206 19.902
248 -0.094244 -52.206 19.835
250 -0.16573 -52.207 19.764
252 -0.24004 -52.209 19.691
254 -0.31761 -52.211 19.615
256 -0.3988 -52.213 19.535
258 -0.48391 -52.216 19.452
260 -0.57315 -52.218 19.364
262 -0.6667 -52.222 19.272
264 -0.76468 -52.226 19.175
266 -0.86718 -52.232 19.074
268 -0.97422 -52.239 18.968
270 -1.0858 -52.247 18.857
272 -1.2017 -52.256 18.742
274 -1.3219 -52.265 18.622
276 -1.4464 -52.274 18.498
278 -1.5754 -52.283 18.369
280 -1.7093 -52.291 18.235
282 -1.8487 -52.297 18.095
284 -1.9944 -52.3 17.949
286 -2.1468 -52.301 17.796
288 -2.3067 -52.297 17.635
290 -2.4744 -52.289 17.466
292 -2.6501 -52.274 17.29
294 -2.8337 -52.254 17.105
296 -3.0252 -52.226 16.912
298 -3.2245 -52.192 16.711
300 -3.4317 -52.151 16.503
302 -3.6474 -52.104 16.286
304 -3.8724 -52.049 16.059
306 -4.1088 -51.985 15.821
308 -4.3591 -51.913 15.569
310 -4.6267 -51.828 15.299
312 -4.9153 -51.729 15.008
314 -5.2287 -51.611 14.692
316 -5.5703 -51.47 14.347
318 -5.9428 -51.303 13.971
320 -6.3478 -51.104 13.562
322 -6.7861 -50.87 13.12
324 -7.2576 -50.599 12.644
326 -7.7617 -50.287 12.136
328 -8.2976 -49.932 11.596
330 -8.8649 -49.535 11.023
332 -9.4641 -49.092 10.419
334 -10.097 -48.602 9.78
336 -10.768 -48.06 9.1022
338 -11.484 -47.459 8.378
340 -12.254 -46.788 7.596
342 -13.095 -46.03 6.7399
344 -14.025 -45.162 5.7875
346 -15.071 -44.148 4.7087
348 -16.266 -42.942 3.4631
350 -17.65 -41.471 1.9948
352 -19.269 -39.619 0.22369
354 -21.147 -37.175 -1.9669
356 -23.117 -33.673 -4.7271
358 -23.596 -27.62 -8.0113


==> data/MVDRSoI46.txt <==
interfererangle SOIgain INTgain SINR
-360 -6.7254 -50.341 13.314
-358 -7.1157 -50.169 12.923
-356 -7.5275 -49.971 12.51
-354 -7.9626 -49.743 12.074
-352 -8.4233 -49.482 11.611
-350 -8.9118 -49.185 11.12
-348 -9.4305 -48.848 10.598
-346 -9.9823 -48.468 10.042
-344 -10.57 -48.042 9.4482
-342 -11.197 -47.566 8.8139
-340 -11.868 -47.034 8.1343
-338 -12.586 -46.442 7.4044
-336 -13.357 -45.78 6.6174
-334 -14.19 -45.04 5.7649
-332 -15.092 -44.207 4.8353
-330 -16.076 -43.261 3.8131
-328 -17.157 -42.175 2.6768
-326 -18.353 -40.906 1.3965
-324 -19.683 -39.389 -0.069391
-322 -21.152 -37.512 -1.7789
-320 -22.702 -35.07 -3.8048
-318 -23.964 -31.599 -6.1948
-316 -23.001 -25.629 -8.7148
-314 0.72177 0.72177 -10.038
-312 -23.012 -25.682 -8.7053
-310 -23.952 -31.712 -6.1557
-308 -22.654 -35.24 -3.7313
-306 -21.071 -37.735 -1.6733
-304 -19.572 -39.662 0.064089
-302 -18.218 -41.225 1.5531
-300 -17.004 -42.534 2.8509
-298 -15.912 -43.655 3.9988
-296 -14.922 -44.628 5.0264
-294 -14.021 -45.484 5.9552
-292 -13.196 -46.241 6.8014
-290 -12.435 -46.914 7.5773
-288 -11.732 -47.516 8.2927
-286 -11.079 -48.054 8.9555
-284 -10.47 -48.537 9.5727
-282 -9.8994 -48.97 10.15
-280 -9.3626 -49.358 10.692
-278 -8.8558 -49.707 11.203
-276 -8.3755 -50.02 11.687
-274 -7.9192 -50.3 12.147
-272 -7.4847 -50.55 12.584
-270 -7.0704 -50.773 13
-268 -6.6752 -50.971 13.397
-266 -6.2986 -51.146 13.774
-264 -5.9401 -51.301 14.134
-262 -5.5996 -51.438 14.474
-260 -5.2771 -51.557 14.797
-258 -4.9726 -51.662 15.102
-256 -4.6857 -51.753 15.388
-254 -4.4164 -51.832 15.658
-252 -4.1639 -51.901 15.91
-250 -3.9275 -51.96 16.146
-248 -3.7061 -52.01 16.367
-246 -3.4984 -52.053 16.574
-244 -3.3032 -52.089 16.769
-242 -3.1188 -52.119 16.953
-240 -2.9441 -52.143 17.127
-238 -2.7776 -52.161 17.293
-236 -2.6184 -52.173 17.451
-234 -2.4656 -52.181 17.604
-232 -2.3188 -52.185 17.75
-230 -2.1776 -52.185 17.89
-228 -2.0421 -52.181 18.025
-226 -1.9124 -52.174 18.154
-224 -1.7889 -52.165 18.277
-222 -1.6718 -52.154 18.393
-220 -1.5617 -52.142 18.502
-218 -1.4586 -52.13 18.604
-216 -1.3629 -52.116 18.699
-214 -1.2742 -52.103 18.787
-212 -1.1924 -52.089 18.868
-210 -1.117 -52.075 18.943
-208 -1.047 -52.06 19.013
-206 -0.98181 -52.045 19.077
-204 -0.92038 -52.029 19.138
-202 -0.86181 -52.013 19.196
-200 -0.80525 -51.994 19.253
-198 -0.74998 -51.975 19.307
-196 -0.69543 -51.954 19.362
-194 -0.64118 -51.931 19.415
-192 -0.58698 -51.907 19.469
-190 -0.53273 -51.882 19.522
-188 -0.47843 -51.856 19.576
-186 -0.42418 -51.829 19.629
-184 -0.37014 -51.802 19.682
-182 -0.31651 -51.775 19.735
-180 -0.26351 -51.749 19.787
-178 -0.21136 -51.724 19.838
-176 -0.16031 -51.7 19.887
-174 -0.11057 -51.678 19.936
-172 -0.062389 -51.658 19.983
-170 -0.01599 -51.639 20.028
-168 0.028409 -51.622 20.071
-166 0.070615 -51.607 20.111
-164 0.11048 -51.594 20.15
-162 0.14789 -51.582 20.186
-160 0.18284 -51.57 20.219
-158 0.21533 -51.559 20.251
-156 0.24545 -51.549 20.279
-154 0.27331 -51.539 20.306
-152 0.29902 -51.529 20.33
-150 0.32269 -51.519 20.353
-148 0.34436 -51.509 20.374
-146 0.36403 -51.499 20.392
-144 0.38163 -51.489 20.409
-142 0.39705 -51.478 20.423
-140 0.41013 -51.467 20.436
-138 0.4207 -51.456 20.446
-136 0.42856 -51.444 20.453
-134 0.43356 -51.432 20.457
-132 0.43552 -51.419 20.459
-130 0.43434 -51.406 20.458
-128 0.42993 -51.391 20.453
-126 0.42225 -51.376 20.445
-124 0.4113 -51.361 20.434
-122 0.39712 -51.345 20.42
-120 0.37978 -51.329 20.403
-118 0.35938 -51.314 20.383
-116 0.33602 -51.299 20.36
-114 0.30983 -51.284 20.334
-112 0.28095 -51.272 20.305
-110 0.24951 -51.261 20.274
-108 0.21568 -51.252 20.241
-106 0.1796 -51.245 20.205
-104 0.14146 -51.241 20.168
-102 0.10141 -51.239 20.128
-100 0.059611 -51.24 20.087
-98 0.016205 -51.242 20.044
-96 -0.028706 -51.246 20
-94 -0.07505 -51.252 19.954
-92 -0.12279 -51.257 19.907
-90 -0.1719 -51.263 19.858
-88 -0.22239 -51.269 19.808
-86 -0.27422 -51.274 19.756
-84 -0.32736 -51.278 19.704
-82 -0.3817 -51.281 19.649
-80 -0.43713 -51.282 19.594
-78 -0.49347 -51.283 19.538
-76 -0.5505 -51.283 19.481
-74 -0.60804 -51.282 19.423
-72 -0.66593 -51.281 19.365
-70 -0.72409 -51.281 19.307
-68 -0.78259 -51.283 19.248
-66 -0.84166 -51.285 19.189
-64 -0.90172 -51.29 19.129
-62 -0.96337 -51.296 19.067
-60 -1.0274 -51.304 19.002
-58 -1.0946 -51.315 18.935
-56 -1.166 -51.326 18.864
-54 -1.2425 -51.339 18.787
-52 -1.325 -51.352 18.705
-50 -1.4142 -51.365 18.616
-48 -1.5106 -51.376 18.52
-46 -1.6149 -51.386 18.416
-44 -1.7273 -51.393 18.304
-42 -1.8479 -51.398 18.184
-40 -1.9769 -51.398 18.055
-38 -2.1143 -51.395 17.918
-36 -2.2602 -51.387 17.773
-34 -2.4145 -51.375 17.619
-32 -2.5773 -51.359 17.457
-30 -2.7487 -51.338 17.286
-28 -2.9291 -51.313 17.106
-26 -3.1187 -51.284 16.916
-24 -3.3181 -51.252 16.717
-22 -3.528 -51.216 16.507
-20 -3.7491 -51.177 16.287
-18 -3.9822 -51.133 16.054
-16 -4.2279 -51.085 15.809
-14 -4.487 -51.031 15.55
-12 -4.76 -50.969 15.278
-10 -5.0475 -50.899 14.991
-8 -5.3501 -50.818 14.689
-6 -5.6683 -50.725 14.371
-4 -6.003 -50.616 14.036
-2 -6.355 -50.489 13.684
0 -6.7254 -50.341 13.314
2 -7.1157 -50.169 12.923
4 -7.5275 -49.971 12.51
6 -7.9626 -49.743 12.074
8 -8.4233 -49.482 11.611
10 -8.9118 -49.185 11.12
12 -9.4305 -48.848 10.598
14 -9.9823 -48.468 10.042
16 -10.57 -48.042 9.4482
18 -11.197 -47.566 8.8139
20 -11.868 -47.034 8.1343
22 -12.586 -46.442 7.4044
24 -13.357 -45.78 6.6174
26 -14.19 -45.04 5.7649
28 -15.092 -44.207 4.8353
30 -16.076 -43.261 3.8131
32 -17.157 -42.175 2.6768
34 -18.353 -40.906 1.3965
36 -19.683 -39.389 -0.069391
38 -21.152 -37.512 -1.7789
40 -22.702 -35.07 -3.8048
42 -23.964 -31.599 -6.1948
44 -23.001 -25.629 -8.7148
46 0.72177 0.72177 -10.038
48 -23.012 -25.682 -8.7053
50 -23.952 -31.712 -6.1557
52 -22.654 -35.24 -3.7313
54 -21.071 -37.735 -1.6733
56 -19.572 -39.662 0.064089
58 -18.218 -41.225 1.5531
60 -17.004 -42.534 2.8509
62 -15.912 -43.655 3.9988
64 -14.922 -44.628 5.0264
66 -14.021 -45.484 5.9552
68 -13.196 -46.241 6.8014
70 -12.435 -46.914 7.5773
72 -11.732 -47.516 8.2927
74 -11.079 -48.054 8.9555
76 -10.47 -48.537 9.5727
78 -9.8994 -48.97 10.15
80 -9.3626 -49.358 10.692
82 -8.8558 -49.707 11.203
84 -8.3755 -50.02 11.687
86 -7.9192 -50.3 12.147
88 -7.4847 -50.55 12.584
90 -7.0704 -50.773 13
92 -6.6752 -50.971 13.397
94 -6.2986 -51.146 13.774
96 -5.9401 -51.301 14.134
98 -5.5996 -51.438 14.474
100 -5.2771 -51.557 14.797
102 -4.9726 -51.662 15.102
104 -4.6857 -51.753 15.388
106 -4.4164 -51.832 15.658
108 -4.1639 -51.901 15.91
110 -3.9275 -51.96 16.146
112 -3.7061 -52.01 16.367
114 -3.4984 -52.053 16.574
116 -3.3032 -52.089 16.769
118 -3.1188 -52.119 16.953
120 -2.9441 -52.143 17.127
122 -2.7776 -52.161 17.293
124 -2.6184 -52.173 17.451
126 -2.4656 -52.181 17.604
128 -2.3188 -52.185 17.75
130 -2.1776 -52.185 17.89
132 -2.0421 -52.181 18.025
134 -1.9124 -52.174 18.154
136 -1.7889 -52.165 18.277
138 -1.6718 -52.154 18.393
140 -1.5617 -52.142 18.502
142 -1.4586 -52.13 18.604
144 -1.3629 -52.116 18.699
146 -1.2742 -52.103 18.787
148 -1.1924 -52.089 18.868
150 -1.117 -52.075 18.943
152 -1.047 -52.06 19.013
154 -0.98181 -52.045 19.077
156 -0.92038 -52.029 19.138
158 -0.86181 -52.013 19.196
160 -0.80525 -51.994 19.253
162 -0.74998 -51.975 19.307
164 -0.69543 -51.954 19.362
166 -0.64118 -51.931 19.415
168 -0.58698 -51.907 19.469
170 -0.53273 -51.882 19.522
172 -0.47843 -51.856 19.576
174 -0.42418 -51.829 19.629
176 -0.37014 -51.802 19.682
178 -0.31651 -51.775 19.735
180 -0.26351 -51.749 19.787
182 -0.21136 -51.724 19.838
184 -0.16031 -51.7 19.887
186 -0.11057 -51.678 19.936
188 -0.062389 -51.658 19.983
190 -0.01599 -51.639 20.028
192 0.028409 -51.622 20.071
194 0.070615 -51.607 20.111
196 0.11048 -51.594 20.15
198 0.14789 -51.582 20.186
200 0.18284 -51.57 20.219
202 0.21533 -51.559 20.251
204 0.24545 -51.549 20.279
206 0.27331 -51.539 20.306
208 0.29902 -51.529 20.33
210 0.32269 -51.519 20.353
212 0.34436 -51.509 20.374
214 0.36403 -51.499 20.392
216 0.38163 -51.489 20.409
218 0.39705 -51.478 20.423
220 0.41013 -51.467 20.436
222 0.4207 -51.456 20.446
224 0.42856 -51.444 20.453
226 0.43356 -51.432 20.457
228 0.43552 -51.419 20.459
230 0.43434 -51.406 20.458
232 0.42993 -51.391 20.453
234 0.42225 -51.376 20.445
236 0.4113 -51.361 20.434
238 0.39712 -51.345 20.42
240 0.37978 -51.329 20.403
242 0.35938 -51.314 20.383
244 0.33602 -51.299 20.36
246 0.30983 -51.284 20.334
248 0.28095 -51.272 20.305
250 0.24951 -51.261 20.274
252 0.21568 -51.252 20.241
254 0.1796 -51.245 20.205
256 0.14146 -51.241 20.168
258 0.10141 -51.239 20.128
260 0.059611 -51.24 20.087
262 0.016205 -51.242 20.044
264 -0.028706 -51.246 20
266 -0.07505 -51.252 19.954
268 -0.12279 -51.257 19.907
270 -0.1719 -51.263 19.858
272 -0.22239 -51.269 19.808
274 -0.27422 -51.274 19.756
276 -0.32736 -51.278 19.704
278 -0.3817 -51.281 19.649
280 -0.43713 -51.282 19.594
282 -0.49347 -51.283 19.538
284 -0.5505 -51.283 19.481
286 -0.60804 -51.282 19.423
288 -0.66593 -51.281 19.365
290 -0.72409 -51.281 19.307
292 -0.78259 -51.283 19.248
294 -0.84166 -51.285 19.189
296 -0.90172 -51.29 19.129
298 -0.96337 -51.296 19.067
300 -1.0274 -51.304 19.002
302 -1.0946 -51.315 18.935
304 -1.166 -51.326 18.864
306 -1.2425 -51.339 18.787
308 -1.325 -51.352 18.705
310 -1.4142 -51.365 18.616
312 -1.5106 -51.376 18.52
314 -1.6149 -51.386 18.416
316 -1.7273 -51.393 18.304
318 -1.8479 -51.398 18.184
320 -1.9769 -51.398 18.055
322 -2.1143 -51.395 17.918
324 -2.2602 -51.387 17.773
326 -2.4145 -51.375 17.619
328 -2.5773 -51.359 17.457
330 -2.7487 -51.338 17.286
332 -2.9291 -51.313 17.106
334 -3.1187 -51.284 16.916
336 -3.3181 -51.252 16.717
338 -3.528 -51.216 16.507
340 -3.7491 -51.177 16.287
342 -3.9822 -51.133 16.054
344 -4.2279 -51.085 15.809
346 -4.487 -51.031 15.55
348 -4.76 -50.969 15.278
350 -5.0475 -50.899 14.991
352 -5.3501 -50.818 14.689
354 -5.6683 -50.725 14.371
356 -6.003 -50.616 14.036
358 -6.355 -50.489 13.684


==> data/MVDRSoI46_1350.txt <==
interfererangle SOIgain INTgain SINR
-360 -8.8943 -51.305 11.05
-358 -9.2617 -50.978 10.679
-356 -9.6488 -50.621 10.288
-354 -10.058 -50.232 9.8752
-352 -10.49 -49.809 9.4376
-350 -10.948 -49.351 8.9732
-348 -11.436 -48.854 8.479
-346 -11.954 -48.316 7.952
-344 -12.508 -47.734 7.3887
-342 -13.1 -47.104 6.7849
-340 -13.734 -46.42 6.1359
-338 -14.416 -45.678 5.4362
-336 -15.149 -44.868 4.6789
-334 -15.942 -43.982 3.8556
-332 -16.8 -43.005 2.9555
-330 -17.732 -41.918 1.9645
-328 -18.748 -40.693 0.86461
-326 -19.853 -39.291 -0.36829
-324 -21.045 -37.645 -1.765
-322 -22.288 -35.647 -3.362
-320 -23.432 -33.091 -5.1881
-318 -23.934 -29.512 -7.204
-316 -21.679 -23.43 -9.0919
-314 -0.88873 -0.88873 -9.9403
-312 -21.734 -23.502 -9.0283
-310 -23.868 -29.438 -7.0989
-308 -23.316 -32.915 -5.0545
-306 -22.143 -35.379 -3.205
-304 -20.879 -37.286 -1.5875
-302 -19.669 -38.839 -0.17327
-300 -18.55 -40.146 1.074
-298 -17.523 -41.271 2.1849
-296 -16.583 -42.255 3.1837
-294 -15.72 -43.127 4.0887
-292 -14.925 -43.906 4.9143
-290 -14.191 -44.607 5.6715
-288 -13.511 -45.242 6.3693
-286 -12.879 -45.818 7.0148
-284 -12.29 -46.343 7.614
-282 -11.741 -46.824 8.1718
-280 -11.226 -47.265 8.6925
-278 -10.744 -47.669 9.1796
-276 -10.291 -48.042 9.6365
-274 -9.8647 -48.387 10.066
-272 -9.4625 -48.705 10.47
-270 -9.0825 -49.001 10.852
-268 -8.7227 -49.275 11.213
-266 -8.3817 -49.53 11.555
-264 -8.0577 -49.768 11.88
-262 -7.7496 -49.991 12.188
-260 -7.4562 -50.198 12.482
-258 -7.1765 -50.392 12.762
-256 -6.9095 -50.574 13.029
-254 -6.6547 -50.743 13.283
-252 -6.4112 -50.901 13.527
-250 -6.1787 -51.048 13.759
-248 -5.9565 -51.185 13.981
-246 -5.7444 -51.312 14.194
-244 -5.5419 -51.428 14.396
-242 -5.3487 -51.536 14.589
-240 -5.1645 -51.635 14.773
-238 -4.9891 -51.725 14.949
-236 -4.8221 -51.806 15.116
-234 -4.6633 -51.88 15.275
-232 -4.5124 -51.947 15.426
-230 -4.3692 -52.006 15.569
-228 -4.2332 -52.059 15.705
-226 -4.1043 -52.106 15.834
-224 -3.9821 -52.147 15.956
-222 -3.8663 -52.183 16.072
-220 -3.7565 -52.215 16.182
-218 -3.6524 -52.242 16.286
-216 -3.5537 -52.266 16.385
-214 -3.46 -52.286 16.479
-212 -3.3709 -52.304 16.568
-210 -3.2862 -52.319 16.653
-208 -3.2054 -52.333 16.734
-206 -3.1282 -52.345 16.811
-204 -3.0544 -52.355 16.885
-202 -2.9835 -52.366 16.956
-200 -2.9153 -52.375 17.024
-198 -2.8495 -52.385 17.09
-196 -2.786 -52.394 17.153
-194 -2.7244 -52.403 17.215
-192 -2.6647 -52.413 17.275
-190 -2.6068 -52.424 17.333
-188 -2.5504 -52.434 17.389
-186 -2.4958 -52.445 17.444
-184 -2.4427 -52.457 17.497
-182 -2.3912 -52.468 17.549
-180 -2.3415 -52.48 17.599
-178 -2.2936 -52.492 17.647
-176 -2.2475 -52.504 17.693
-174 -2.2033 -52.515 17.737
-172 -2.1612 -52.526 17.78
-170 -2.1211 -52.537 17.82
-168 -2.0833 -52.547 17.858
-166 -2.0476 -52.557 17.894
-164 -2.0142 -52.567 17.927
-162 -1.983 -52.575 17.959
-160 -1.9541 -52.584 17.988
-158 -1.9275 -52.591 18.015
-156 -1.903 -52.599 18.039
-154 -1.8807 -52.606 18.062
-152 -1.8605 -52.613 18.082
-150 -1.8423 -52.62 18.1
-148 -1.8261 -52.627 18.117
-146 -1.8119 -52.634 18.131
-144 -1.7995 -52.642 18.143
-142 -1.789 -52.65 18.154
-140 -1.7804 -52.658 18.163
-138 -1.7735 -52.667 18.17
-136 -1.7685 -52.677 18.175
-134 -1.7653 -52.688 18.178
-132 -1.764 -52.7 18.18
-130 -1.7647 -52.713 18.179
-128 -1.7673 -52.727 18.177
-126 -1.772 -52.742 18.172
-124 -1.7788 -52.758 18.166
-122 -1.7877 -52.776 18.157
-120 -1.7989 -52.795 18.146
-118 -1.8124 -52.815 18.133
-116 -1.8281 -52.836 18.117
-114 -1.8462 -52.857 18.099
-112 -1.8666 -52.88 18.079
-110 -1.8893 -52.904 18.057
-108 -1.9143 -52.928 18.032
-106 -1.9416 -52.952 18.005
-104 -1.9711 -52.976 17.975
-102 -2.0028 -53.001 17.944
-100 -2.0368 -53.026 17.91
-98 -2.0728 -53.05 17.874
-96 -2.1111 -53.074 17.836
-94 -2.1515 -53.098 17.796
-92 -2.1941 -53.122 17.753
-90 -2.2389 -53.145 17.709
-88 -2.2859 -53.168 17.662
-86 -2.3352 -53.19 17.612
-84 -2.3868 -53.212 17.561
-82 -2.4406 -53.234 17.507
-80 -2.4968 -53.255 17.451
-78 -2.5554 -53.276 17.393
-76 -2.6164 -53.297 17.332
-74 -2.6798 -53.317 17.269
-72 -2.7457 -53.337 17.203
-70 -2.8141 -53.357 17.135
-68 -2.8851 -53.376 17.064
-66 -2.9588 -53.395 16.991
-64 -3.0353 -53.413 16.915
-62 -3.1146 -53.431 16.836
-60 -3.1971 -53.448 16.754
-58 -3.2828 -53.464 16.668
-56 -3.3721 -53.48 16.579
-54 -3.4653 -53.495 16.487
-52 -3.5627 -53.508 16.39
-50 -3.6647 -53.521 16.288
-48 -3.7717 -53.532 16.182
-46 -3.8841 -53.541 16.07
-44 -4.0023 -53.549 15.952
-42 -4.1269 -53.553 15.828
-40 -4.2583 -53.555 15.697
-38 -4.3969 -53.552 15.559
-36 -4.5432 -53.546 15.413
-34 -4.6975 -53.534 15.259
-32 -4.8603 -53.515 15.097
-30 -5.032 -53.49 14.925
-28 -5.2128 -53.456 14.745
-26 -5.403 -53.411 14.555
-24 -5.6031 -53.356 14.355
-22 -5.8132 -53.288 14.145
-20 -6.0337 -53.206 13.924
-18 -6.2648 -53.109 13.693
-16 -6.5067 -52.994 13.451
-14 -6.76 -52.861 13.197
-12 -7.0248 -52.708 12.931
-10 -7.3018 -52.535 12.653
-8 -7.5915 -52.338 12.362
-6 -7.8947 -52.118 12.057
-4 -8.2121 -51.874 11.738
-2 -8.5449 -51.603 11.402
0 -8.8943 -51.305 11.05
2 -9.2617 -50.978 10.679
4 -9.6488 -50.621 10.288
6 -10.058 -50.232 9.8752
8 -10.49 -49.809 9.4376
10 -10.948 -49.351 8.9732
12 -11.436 -48.854 8.479
14 -11.954 -48.316 7.952
16 -12.508 -47.734 7.3887
18 -13.1 -47.104 6.7849
20 -13.734 -46.42 6.1359
22 -14.416 -45.678 5.4362
24 -15.149 -44.868 4.6789
26 -15.942 -43.982 3.8556
28 -16.8 -43.005 2.9555
30 -17.732 -41.918 1.9645
32 -18.748 -40.693 0.86461
34 -19.853 -39.291 -0.36829
36 -21.045 -37.645 -1.765
38 -22.288 -35.647 -3.362
40 -23.432 -33.091 -5.1881
42 -23.934 -29.512 -7.204
44 -21.679 -23.43 -9.0919
46 -0.88873 -0.88873 -9.9403
48 -21.734 -23.502 -9.0283
50 -23.868 -29.438 -7.0989
52 -23.316 -32.915 -5.0545
54 -22.143 -35.379 -3.205
56 -20.879 -37.286 -1.5875
58 -19.669 -38.839 -0.17327
60 -18.55 -40.146 1.074
62 -17.523 -41.271 2.1849
64 -16.583 -42.255 3.1837
66 -15.72 -43.127 4.0887
68 -14.925 -43.906 4.9143
70 -14.191 -44.607 5.6715
72 -13.511 -45.242 6.3693
74 -12.879 -45.818 7.0148
76 -12.29 -46.343 7.614
78 -11.741 -46.824 8.1718
80 -11.226 -47.265 8.6925
82 -10.744 -47.669 9.1796
84 -10.291 -48.042 9.6365
86 -9.8647 -48.387 10.066
88 -9.4625 -48.705 10.47
90 -9.0825 -49.001 10.852
92 -8.7227 -49.275 11.213
94 -8.3817 -49.53 11.555
96 -8.0577 -49.768 11.88
98 -7.7496 -49.991 12.188
100 -7.4562 -50.198 12.482
102 -7.1765 -50.392 12.762
104 -6.9095 -50.574 13.029
106 -6.6547 -50.743 13.283
108 -6.4112 -50.901 13.527
110 -6.1787 -51.048 13.759
112 -5.9565 -51.185 13.981
114 -5.7444 -51.312 14.194
116 -5.5419 -51.428 14.396
118 -5.3487 -51.536 14.589
120 -5.1645 -51.635 14.773
122 -4.9891 -51.725 14.949
124 -4.8221 -51.806 15.116
126 -4.6633 -51.88 15.275
128 -4.5124 -51.947 15.426
130 -4.3692 -52.006 15.569
132 -4.2332 -52.059 15.705
134 -4.1043 -52.106 15.834
136 -3.9821 -52.147 15.956
138 -3.8663 -52.183 16.072
140 -3.7565 -52.215 16.182
142 -3.6524 -52.242 16.286
144 -3.5537 -52.266 16.385
146 -3.46 -52.286 16.479
148 -3.3709 -52.304 16.568
150 -3.2862 -52.319 16.653
152 -3.2054 -52.333 16.734
154 -3.1282 -52.345 16.811
156 -3.0544 -52.355 16.885
158 -2.9835 -52.366 16.956
160 -2.9153 -52.375 17.024
162 -2.8495 -52.385 17.09
164 -2.786 -52.394 17.153
166 -2.7244 -52.403 17.215
168 -2.6647 -52.413 17.275
170 -2.6068 -52.424 17.333
172 -2.5504 -52.434 17.389
174 -2.4958 -52.445 17.444
176 -2.4427 -52.457 17.497
178 -2.3912 -52.468 17.549
180 -2.3415 -52.48 17.599
182 -2.2936 -52.492 17.647
184 -2.2475 -52.504 17.693
186 -2.2033 -52.515 17.737
188 -2.1612 -52.526 17.78
190 -2.1211 -52.537 17.82
192 -2.0833 -52.547 17.858
194 -2.0476 -52.557 17.894
196 -2.0142 -52.567 17.927
198 -1.983 -52.575 17.959
200 -1.9541 -52.584 17.988
202 -1.9275 -52.591 18.015
204 -1.903 -52.599 18.039
206 -1.8807 -52.606 18.062
208 -1.8605 -52.613 18.082
210 -1.8423 -52.62 18.1
212 -1.8261 -52.627 18.117
214 -1.8119 -52.634 18.131
216 -1.7995 -52.642 18.143
218 -1.789 -52.65 18.154
220 -1.7804 -52.658 18.163
222 -1.7735 -52.667 18.17
224 -1.7685 -52.677 18.175
226 -1.7653 -52.688 18.178
228 -1.764 -52.7 18.18
230 -1.7647 -52.713 18.179
232 -1.7673 -52.727 18.177
234 -1.772 -52.742 18.172
236 -1.7788 -52.758 18.166
238 -1.7877 -52.776 18.157
240 -1.7989 -52.795 18.146
242 -1.8124 -52.815 18.133
244 -1.8281 -52.836 18.117
246 -1.8462 -52.857 18.099
248 -1.8666 -52.88 18.079
250 -1.8893 -52.904 18.057
252 -1.9143 -52.928 18.032
254 -1.9416 -52.952 18.005
256 -1.9711 -52.976 17.975
258 -2.0028 -53.001 17.944
260 -2.0368 -53.026 17.91
262 -2.0728 -53.05 17.874
264 -2.1111 -53.074 17.836
266 -2.1515 -53.098 17.796
268 -2.1941 -53.122 17.753
270 -2.2389 -53.145 17.709
272 -2.2859 -53.168 17.662
274 -2.3352 -53.19 17.612
276 -2.3868 -53.212 17.561
278 -2.4406 -53.234 17.507
280 -2.4968 -53.255 17.451
282 -2.5554 -53.276 17.393
284 -2.6164 -53.297 17.332
286 -2.6798 -53.317 17.269
288 -2.7457 -53.337 17.203
290 -2.8141 -53.357 17.135
292 -2.8851 -53.376 17.064
294 -2.9588 -53.395 16.991
296 -3.0353 -53.413 16.915
298 -3.1146 -53.431 16.836
300 -3.1971 -53.448 16.754
302 -3.2828 -53.464 16.668
304 -3.3721 -53.48 16.579
306 -3.4653 -53.495 16.487
308 -3.5627 -53.508 16.39
310 -3.6647 -53.521 16.288
312 -3.7717 -53.532 16.182
314 -3.8841 -53.541 16.07
316 -4.0023 -53.549 15.952
318 -4.1269 -53.553 15.828
320 -4.2583 -53.555 15.697
322 -4.3969 -53.552 15.559
324 -4.5432 -53.546 15.413
326 -4.6975 -53.534 15.259
328 -4.8603 -53.515 15.097
330 -5.032 -53.49 14.925
332 -5.2128 -53.456 14.745
334 -5.403 -53.411 14.555
336 -5.6031 -53.356 14.355
338 -5.8132 -53.288 14.145
340 -6.0337 -53.206 13.924
342 -6.2648 -53.109 13.693
344 -6.5067 -52.994 13.451
346 -6.76 -52.861 13.197
348 -7.0248 -52.708 12.931
350 -7.3018 -52.535 12.653
352 -7.5915 -52.338 12.362
354 -7.8947 -52.118 12.057
356 -8.2121 -51.874 11.738
358 -8.5449 -51.603 11.402


==> data/MVDRSoI46_2400.txt <==
interfererangle SOIgain INTgain SINR
-360 -5.4611 -53.533 14.478
-358 -5.7781 -54.283 14.165
-356 -6.1087 -55.108 13.838
-354 -6.4554 -56.018 13.494
-352 -6.8219 -57.024 13.13
-350 -7.2127 -58.117 12.742
-348 -7.6332 -59.24 12.323
-346 -8.0895 -60.206 11.868
-344 -8.5883 -60.635 11.37
-342 -9.1371 -60.124 10.821
-340 -9.7442 -58.702 10.212
-338 -10.419 -56.785 9.5333
-336 -11.171 -54.727 8.7751
-334 -12.011 -52.684 7.9249
-332 -12.951 -50.692 6.9694
-330 -14.005 -48.736 5.8925
-328 -15.189 -46.778 4.6738
-326 -16.522 -44.764 3.2851
-324 -18.029 -42.616 1.6849
-322 -19.736 -40.214 -0.19094
-320 -21.636 -37.341 -2.4392
-318 -23.5 -33.526 -5.1754
-316 -23.608 -27.269 -8.2838
-314 0.63278 0.63278 -10.068
-312 -23.615 -27.297 -8.2067
-310 -23.437 -33.318 -5.1139
-308 -21.588 -36.959 -2.4038
-306 -19.704 -39.674 -0.17086
-304 -18.001 -41.926 1.7026
-302 -16.487 -43.921 3.3122
-300 -15.137 -45.769 4.7192
-298 -13.93 -47.532 5.962
-296 -12.851 -49.243 7.0644
-294 -11.888 -50.909 8.0426
-292 -11.031 -52.514 8.9088
-290 -10.272 -54.012 9.6742
-288 -9.6002 -55.326 10.35
-286 -9.0045 -56.363 10.948
-284 -8.4731 -57.042 11.48
-282 -7.9939 -57.339 11.959
-280 -7.5553 -57.294 12.397
-278 -7.1467 -56.986 12.804
-276 -6.7598 -56.501 13.189
-274 -6.3884 -55.907 13.558
-272 -6.0286 -55.253 13.914
-270 -5.6788 -54.577 14.26
-268 -5.339 -53.903 14.595
-266 -5.0103 -53.249 14.919
-264 -4.6947 -52.626 15.23
-262 -4.3939 -52.043 15.525
-260 -4.1094 -51.503 15.804
-258 -3.842 -51.007 16.066
-256 -3.5915 -50.552 16.311
-254 -3.357 -50.134 16.541
-252 -3.1363 -49.748 16.757
-250 -2.9271 -49.388 16.961
-248 -2.7269 -49.049 17.156
-246 -2.5333 -48.725 17.344
-244 -2.3444 -48.413 17.527
-242 -2.1594 -48.112 17.707
-240 -1.9777 -47.821 17.882
-238 -1.7997 -47.54 18.054
-236 -1.626 -47.269 18.221
-234 -1.4574 -47.011 18.382
-232 -1.2948 -46.764 18.538
-230 -1.1388 -46.53 18.687
-228 -0.98993 -46.308 18.829
-226 -0.84854 -46.098 18.963
-224 -0.71464 -45.9 19.09
-222 -0.58805 -45.712 19.21
-220 -0.46842 -45.534 19.323
-218 -0.35526 -45.364 19.429
-216 -0.248 -45.203 19.53
-214 -0.14608 -45.049 19.626
-212 -0.048985 -44.903 19.717
-210 0.043682 -44.763 19.804
-208 0.13218 -44.63 19.886
-206 0.21664 -44.503 19.965
-204 0.29706 -44.384 20.04
-202 0.37337 -44.272 20.111
-200 0.44545 -44.167 20.178
-198 0.51321 -44.069 20.24
-196 0.57661 -43.979 20.299
-194 0.63566 -43.895 20.353
-192 0.69049 -43.817 20.404
-190 0.74131 -43.746 20.451
-188 0.78838 -43.68 20.494
-186 0.83206 -43.618 20.534
-184 0.8727 -43.561 20.572
-182 0.91067 -43.508 20.607
-180 0.94631 -43.458 20.639
-178 0.9799 -43.411 20.67
-176 1.0116 -43.366 20.7
-174 1.0417 -43.324 20.728
-172 1.0702 -43.284 20.754
-170 1.097 -43.246 20.779
-168 1.1224 -43.21 20.802
-166 1.1462 -43.176 20.824
-164 1.1686 -43.143 20.845
-162 1.1894 -43.112 20.864
-160 1.2088 -43.083 20.882
-158 1.2267 -43.055 20.899
-156 1.2431 -43.028 20.914
-154 1.2579 -43.003 20.928
-152 1.2712 -42.98 20.94
-150 1.2828 -42.959 20.951
-148 1.2928 -42.94 20.96
-146 1.3011 -42.925 20.968
-144 1.3078 -42.911 20.974
-142 1.3128 -42.901 20.979
-140 1.3164 -42.894 20.982
-138 1.3185 -42.889 20.985
-136 1.3192 -42.886 20.986
-134 1.3185 -42.886 20.986
-132 1.3164 -42.888 20.985
-130 1.3126 -42.892 20.982
-128 1.307 -42.898 20.977
-126 1.2994 -42.906 20.97
-124 1.2895 -42.916 20.962
-122 1.2772 -42.929 20.951
-120 1.2628 -42.943 20.938
-118 1.2464 -42.959 20.923
-116 1.2284 -42.977 20.906
-114 1.2092 -42.996 20.888
-112 1.1893 -43.016 20.87
-110 1.1689 -43.037 20.851
-108 1.1482 -43.058 20.832
-106 1.1272 -43.08 20.813
-104 1.1057 -43.104 20.793
-102 1.0834 -43.13 20.773
-100 1.0597 -43.158 20.751
-98 1.0341 -43.188 20.728
-96 1.0061 -43.222 20.702
-94 0.97532 -43.26 20.674
-92 0.94135 -43.301 20.642
-90 0.90419 -43.346 20.608
-88 0.86398 -43.394 20.571
-86 0.82099 -43.446 20.531
-84 0.77552 -43.5 20.489
-82 0.72779 -43.558 20.444
-80 0.67787 -43.618 20.398
-78 0.62568 -43.682 20.349
-76 0.571 -43.749 20.298
-74 0.51358 -43.821 20.245
-72 0.45312 -43.897 20.188
-70 0.38942 -43.977 20.129
-68 0.32231 -44.062 20.066
-66 0.25174 -44.152 20
-64 0.17766 -44.247 19.931
-62 0.10007 -44.347 19.858
-60 0.018901 -44.451 19.782
-58 -0.066021 -44.561 19.702
-56 -0.15506 -44.676 19.618
-54 -0.2488 -44.798 19.529
-52 -0.34804 -44.927 19.436
-50 -0.45372 -45.066 19.336
-48 -0.56683 -45.216 19.229
-46 -0.68821 -45.378 19.114
-44 -0.81844 -45.554 18.99
-42 -0.95773 -45.744 18.857
-40 -1.1059 -45.948 18.716
-38 -1.2622 -46.165 18.567
-36 -1.4258 -46.396 18.411
-34 -1.5956 -46.638 18.248
-32 -1.7705 -46.89 18.08
-30 -1.9496 -47.152 17.908
-28 -2.1324 -47.423 17.732
-26 -2.3188 -47.704 17.552
-24 -2.509 -47.996 17.368
-22 -2.704 -48.301 17.179
-20 -2.9049 -48.621 16.984
-18 -3.1131 -48.962 16.782
-16 -3.33 -49.326 16.571
-14 -3.5571 -49.717 16.349
-12 -3.7951 -50.14 16.117
-10 -4.0446 -50.597 15.872
-8 -4.3057 -51.094 15.616
-6 -4.5782 -51.631 15.349
-4 -4.8616 -52.214 15.07
-2 -5.1559 -52.846 14.78
0 -5.4611 -53.533 14.478
2 -5.7781 -54.283 14.165
4 -6.1087 -55.108 13.838
6 -6.4554 -56.018 13.494
8 -6.8219 -57.024 13.13
10 -7.2127 -58.117 12.742
12 -7.6332 -59.24 12.323
14 -8.0895 -60.206 11.868
16 -8.5883 -60.635 11.37
18 -9.1371 -60.124 10.821
20 -9.7442 -58.702 10.212
22 -10.419 -56.785 9.5333
24 -11.171 -54.727 8.7751
26 -12.011 -52.684 7.9249
28 -12.951 -50.692 6.9694
30 -14.005 -48.736 5.8925
32 -15.189 -46.778 4.6738
34 -16.522 -44.764 3.2851
36 -18.029 -42.616 1.6849
38 -19.736 -40.214 -0.19094
40 -21.636 -37.341 -2.4392
42 -23.5 -33.526 -5.1754
44 -23.608 -27.269 -8.2838
46 0.63278 0.63278 -10.068
48 -23.615 -27.297 -8.2067
50 -23.437 -33.318 -5.1139
52 -21.588 -36.959 -2.4038
54 -19.704 -39.674 -0.17086
56 -18.001 -41.926 1.7026
58 -16.487 -43.921 3.3122
60 -15.137 -45.769 4.7192
62 -13.93 -47.532 5.962
64 -12.851 -49.243 7.0644
66 -11.888 -50.909 8.0426
68 -11.031 -52.514 8.9088
70 -10.272 -54.012 9.6742
72 -9.6002 -55.326 10.35
74 -9.0045 -56.363 10.948
76 -8.4731 -57.042 11.48
78 -7.9939 -57.339 11.959
80 -7.5553 -57.294 12.397
82 -7.1467 -56.986 12.804
84 -6.7598 -56.501 13.189
86 -6.3884 -55.907 13.558
88 -6.0286 -55.253 13.914
90 -5.6788 -54.577 14.26
92 -5.339 -53.903 14.595
94 -5.0103 -53.249 14.919
96 -4.6947 -52.626 15.23
98 -4.3939 -52.043 15.525
100 -4.1094 -51.503 15.804
102 -3.842 -51.007 16.066
104 -3.5915 -50.552 16.311
106 -3.357 -50.134 16.541
108 -3.1363 -49.748 16.757
110 -2.9271 -49.388 16.961
112 -2.7269 -49.049 17.156
114 -2.5333 -48.725 17.344
116 -2.3444 -48.413 17.527
118 -2.1594 -48.112 17.707
120 -1.9777 -47.821 17.882
122 -1.7997 -47.54 18.054
124 -1.626 -47.269 18.221
126 -1.4574 -47.011 18.382
128 -1.2948 -46.764 18.538
130 -1.1388 -46.53 18.687
132 -0.98993 -46.308 18.829
134 -0.84854 -46.098 18.963
136 -0.71464 -45.9 19.09
138 -0.58805 -45.712 19.21
140 -0.46842 -45.534 19.323
142 -0.35526 -45.364 19.429
144 -0.248 -45.203 19.53
146 -0.14608 -45.049 19.626
148 -0.048985 -44.903 19.717
150 0.043682 -44.763 19.804
152 0.13218 -44.63 19.886
154 0.21664 -44.503 19.965
156 0.29706 -44.384 20.04
158 0.37337 -44.272 20.111
160 0.44545 -44.167 20.178
162 0.51321 -44.069 20.24
164 0.57661 -43.979 20.299
166 0.63566 -43.895 20.353
168 0.69049 -43.817 20.404
170 0.74131 -43.746 20.451
172 0.78838 -43.68 20.494
174 0.83206 -43.618 20.534
176 0.8727 -43.561 20.572
178 0.91067 -43.508 20.607
180 0.94631 -43.458 20.639
182 0.9799 -43.411 20.67
184 1.0116 -43.366 20.7
186 1.0417 -43.324 20.728
188 1.0702 -43.284 20.754
190 1.097 -43.246 20.779
192 1.1224 -43.21 20.802
194 1.1462 -43.176 20.824
196 1.1686 -43.143 20.845
198 1.1894 -43.112 20.864
200 1.2088 -43.083 20.882
202 1.2267 -43.055 20.899
204 1.2431 -43.028 20.914
206 1.2579 -43.003 20.928
208 1.2712 -42.98 20.94
210 1.2828 -42.959 20.951
212 1.2928 -42.94 20.96
214 1.3011 -42.925 20.968
216 1.3078 -42.911 20.974
218 1.3128 -42.901 20.979
220 1.3164 -42.894 20.982
222 1.3185 -42.889 20.985
224 1.3192 -42.886 20.986
226 1.3185 -42.886 20.986
228 1.3164 -42.888 20.985
230 1.3126 -42.892 20.982
232 1.307 -42.898 20.977
234 1.2994 -42.906 20.97
236 1.2895 -42.916 20.962
238 1.2772 -42.929 20.951
240 1.2628 -42.943 20.938
242 1.2464 -42.959 20.923
244 1.2284 -42.977 20.906
246 1.2092 -42.996 20.888
248 1.1893 -43.016 20.87
250 1.1689 -43.037 20.851
252 1.1482 -43.058 20.832
254 1.1272 -43.08 20.813
256 1.1057 -43.104 20.793
258 1.0834 -43.13 20.773
260 1.0597 -43.158 20.751
262 1.0341 -43.188 20.728
264 1.0061 -43.222 20.702
266 0.97532 -43.26 20.674
268 0.94135 -43.301 20.642
270 0.90419 -43.346 20.608
272 0.86398 -43.394 20.571
274 0.82099 -43.446 20.531
276 0.77552 -43.5 20.489
278 0.72779 -43.558 20.444
280 0.67787 -43.618 20.398
282 0.62568 -43.682 20.349
284 0.571 -43.749 20.298
286 0.51358 -43.821 20.245
288 0.45312 -43.897 20.188
290 0.38942 -43.977 20.129
292 0.32231 -44.062 20.066
294 0.25174 -44.152 20
296 0.17766 -44.247 19.931
298 0.10007 -44.347 19.858
300 0.018901 -44.451 19.782
302 -0.066021 -44.561 19.702
304 -0.15506 -44.676 19.618
306 -0.2488 -44.798 19.529
308 -0.34804 -44.927 19.436
310 -0.45372 -45.066 19.336
312 -0.56683 -45.216 19.229
314 -0.68821 -45.378 19.114
316 -0.81844 -45.554 18.99
318 -0.95773 -45.744 18.857
320 -1.1059 -45.948 18.716
322 -1.2622 -46.165 18.567
324 -1.4258 -46.396 18.411
326 -1.5956 -46.638 18.248
328 -1.7705 -46.89 18.08
330 -1.9496 -47.152 17.908
332 -2.1324 -47.423 17.732
334 -2.3188 -47.704 17.552
336 -2.509 -47.996 17.368
338 -2.704 -48.301 17.179
340 -2.9049 -48.621 16.984
342 -3.1131 -48.962 16.782
344 -3.33 -49.326 16.571
346 -3.5571 -49.717 16.349
348 -3.7951 -50.14 16.117
350 -4.0446 -50.597 15.872
352 -4.3057 -51.094 15.616
354 -4.5782 -51.631 15.349
356 -4.8616 -52.214 15.07
358 -5.1559 -52.846 14.78


==> data/MeasCone.txt <==
freq S11
1 -1.4406
1.01 -1.5731
1.02 -1.6175
1.03 -1.6682
1.04 -1.8172
1.05 -1.8782
1.06 -2.0036
1.07 -2.1462
1.08 -2.202
1.09 -2.3025
1.1 -2.3639
1.11 -2.4276
1.12 -2.6139
1.13 -2.7316
1.14 -2.848
1.15 -3.0319
1.16 -3.135
1.17 -3.2717
1.18 -3.4138
1.19 -3.4867
1.2 -3.6407
1.21 -3.8042
1.22 -3.9328
1.23 -4.1093
1.24 -4.2453
1.25 -4.4504
1.26 -4.7074
1.27 -4.8806
1.28 -5.0811
1.29 -5.2922
1.3 -5.5575
1.31 -5.8922
1.32 -6.0219
1.33 -6.1618
1.34 -6.4697
1.35 -6.623
1.36 -6.8935
1.37 -7.2393
1.38 -7.4848
1.39 -7.936
1.4 -8.2651
1.41 -8.4082
1.42 -8.8593
1.43 -9.2175
1.44 -9.4531
1.45 -9.8391
1.46 -10.147
1.47 -10.377
1.48 -10.96
1.49 -11.313
1.5 -11.804
1.51 -12.363
1.52 -12.544
1.53 -13.079
1.54 -13.833
1.55 -13.982
1.56 -14.458
1.57 -14.744
1.58 -14.763
1.59 -15.814
1.6 -16.357
1.61 -16.774
1.62 -17.647
1.63 -18.193
1.64 -18.52
1.65 -19.204
1.66 -19.021
1.67 -19.726
1.68 -20.459
1.69 -20.521
1.7 -21.254
1.71 -22.311
1.72 -23.476
1.73 -24.02
1.74 -23.958
1.75 -25.067
1.76 -26.144
1.77 -26.092
1.78 -26.559
1.79 -26.976
1.8 -27.096
1.81 -27.531
1.82 -27.228
1.83 -28.538
1.84 -27.793
1.85 -27.891
1.86 -29.208
1.87 -28.458
1.88 -29.438
1.89 -27.114
1.9 -26.331
1.91 -28.041
1.92 -28.229
1.93 -26.335
1.94 -26.132
1.95 -26.41
1.96 -25.314
1.97 -24.914
1.98 -24.436
1.99 -24.86
2 -24.401
2.01 -22.7
2.02 -22.223
2.03 -22.217
2.04 -21.429
2.05 -20.827
2.06 -20.346
2.07 -20.357
2.08 -20.708
2.09 -19.374
2.1 -18.809
2.11 -19.066
2.12 -18.241
2.13 -17.415
2.14 -17.368
2.15 -17.054
2.16 -17.072
2.17 -16.526
2.18 -15.818
2.19 -15.991
2.2 -15.829
2.21 -15.301
2.22 -15.212
2.23 -14.994
2.24 -14.972
2.25 -14.997
2.26 -14.279
2.27 -14.243
2.28 -14.271
2.29 -13.712
2.3 -13.788
2.31 -13.662
2.32 -13.476
2.33 -13.81
2.34 -13.43
2.35 -13.201
2.36 -13.363
2.37 -13.131
2.38 -13.11
2.39 -13.13
2.4 -12.784
2.41 -13.04
2.42 -12.899
2.43 -12.694
2.44 -12.88
2.45 -12.718
2.46 -12.681
2.47 -12.813
2.48 -12.502
2.49 -12.782
2.5 -12.803
2.51 -12.509
2.52 -12.76
2.53 -12.74
2.54 -12.479
2.55 -12.713
2.56 -12.663
2.57 -12.585
2.58 -12.885
2.59 -12.516
2.6 -12.585
2.61 -12.829
2.62 -12.621
2.63 -12.795
2.64 -12.868
2.65 -12.734
2.66 -12.904
2.67 -12.707
2.68 -12.634
2.69 -12.964
2.7 -12.632
2.71 -12.583
2.72 -12.976
2.73 -12.561
2.74 -12.752
2.75 -13.017
2.76 -12.566
2.77 -12.871
2.78 -12.823
2.79 -12.521
2.8 -12.763
2.81 -12.723
2.82 -12.458
2.83 -12.813
2.84 -12.56
2.85 -12.581
2.86 -13.023
2.87 -12.475
2.88 -12.4
2.89 -12.585
2.9 -12.354
2.91 -12.672
2.92 -12.573
2.93 -12.265
2.94 -12.704
2.95 -12.526
2.96 -11.975
2.97 -12.486
2.98 -12.191
2.99 -12.06
3 -12.504


==> data/MeasSparams.txt <==
freq S11 S22 S33 S44 S21 S41
1 -1.5404 -1.7519 -1.6434 -1.6342 -12.715 -16.335
1.01 -1.6495 -1.8663 -1.7609 -1.735 -12.684 -16.136
1.02 -1.7057 -1.9515 -1.8394 -1.796 -12.528 -15.819
1.03 -1.7165 -1.9908 -1.8669 -1.8218 -12.318 -15.447
1.04 -1.8475 -2.028 -1.89 -1.9308 -12.272 -15.248
1.05 -1.8791 -2.1014 -1.9579 -1.9553 -12.324 -15.184
1.06 -1.934 -2.1983 -2.0631 -2.029 -12.253 -14.979
1.07 -2.0522 -2.2821 -2.1518 -2.1346 -12.015 -14.657
1.08 -2.0614 -2.3278 -2.1932 -2.1421 -11.794 -14.345
1.09 -2.1269 -2.3649 -2.2167 -2.2265 -11.737 -14.186
1.1 -2.2182 -2.4172 -2.2688 -2.2985 -11.851 -14.212
1.11 -2.2236 -2.5004 -2.3636 -2.3086 -11.906 -14.178
1.12 -2.3243 -2.5712 -2.4386 -2.4408 -11.705 -13.912
1.13 -2.3807 -2.6193 -2.4932 -2.4915 -11.456 -13.593
1.14 -2.3915 -2.6692 -2.5243 -2.5001 -11.374 -13.461
1.15 -2.4996 -2.7277 -2.5746 -2.6327 -11.461 -13.489
1.16 -2.5343 -2.7984 -2.6609 -2.6569 -11.567 -13.513
1.17 -2.5707 -2.8655 -2.7337 -2.6932 -11.467 -13.33
1.18 -2.6717 -2.9047 -2.7928 -2.8213 -11.225 -13.035
1.19 -2.6871 -2.95 -2.8434 -2.8262 -11.163 -12.918
1.2 -2.7586 -3.0252 -2.887 -2.8834 -11.277 -12.969
1.21 -2.8338 -3.0999 -2.9534 -2.9753 -11.421 -13.07
1.22 -2.8456 -3.1722 -3.0252 -2.9846 -11.412 -13.014
1.23 -2.9535 -3.216 -3.0606 -3.0884 -11.185 -12.733
1.24 -3.0164 -3.2495 -3.1081 -3.1613 -11.008 -12.514
1.25 -3.0662 -3.3345 -3.1739 -3.179 -11.011 -12.488
1.26 -3.1781 -3.4307 -3.26 -3.2778 -11.089 -12.533
1.27 -3.2096 -3.5041 -3.3552 -3.3336 -11.109 -12.537
1.28 -3.272 -3.5398 -3.3916 -3.3818 -10.994 -12.399
1.29 -3.3962 -3.5708 -3.4244 -3.4896 -10.886 -12.25
1.3 -3.4319 -3.6643 -3.4995 -3.5133 -10.873 -12.224
1.31 -3.5631 -3.7988 -3.6002 -3.6126 -10.902 -12.251
1.32 -3.6372 -3.8839 -3.6931 -3.7091 -10.883 -12.22
1.33 -3.6203 -3.9256 -3.7274 -3.7355 -10.796 -12.136
1.34 -3.7832 -3.9679 -3.7714 -3.875 -10.66 -11.999
1.35 -3.8474 -4.0254 -3.8646 -3.9457 -10.644 -11.992
1.36 -3.8858 -4.1463 -3.988 -3.9772 -10.698 -12.055
1.37 -4.0668 -4.2619 -4.0974 -4.1055 -10.689 -12.046
1.38 -4.0767 -4.3165 -4.1479 -4.1203 -10.609 -11.962
1.39 -4.1475 -4.3515 -4.1607 -4.1981 -10.47 -11.847
1.4 -4.3271 -4.3928 -4.2341 -4.3228 -10.415 -11.792
1.41 -4.3017 -4.491 -4.3526 -4.3133 -10.486 -11.897
1.42 -4.3971 -4.6531 -4.4778 -4.4501 -10.519 -11.956
1.43 -4.5371 -4.7475 -4.5522 -4.5972 -10.423 -11.857
1.44 -4.5112 -4.786 -4.5405 -4.5948 -10.242 -11.72
1.45 -4.6308 -4.7809 -4.5604 -4.7217 -10.193 -11.705
1.46 -4.7451 -4.8413 -4.7138 -4.7834 -10.231 -11.769
1.47 -4.7542 -4.957 -4.8193 -4.7265 -10.266 -11.823
1.48 -4.9561 -5.0881 -4.9329 -4.9219 -10.162 -11.729
1.49 -4.9513 -5.1202 -4.962 -4.8993 -9.9946 -11.557
1.5 -4.9377 -5.1344 -4.9352 -4.9537 -9.9285 -11.521
1.51 -5.1137 -5.2027 -4.9861 -5.2328 -9.9914 -11.654
1.52 -5.1283 -5.3206 -5.0829 -5.1542 -10.035 -11.737
1.53 -5.1901 -5.4219 -5.1784 -5.1802 -10.017 -11.733
1.54 -5.3733 -5.4721 -5.2433 -5.3593 -9.8555 -11.571
1.55 -5.3769 -5.5027 -5.2884 -5.2794 -9.6466 -11.36
1.56 -5.423 -5.5219 -5.3255 -5.3822 -9.6891 -11.438
1.57 -5.5516 -5.5827 -5.4197 -5.5391 -9.7737 -11.584
1.58 -5.5125 -5.6188 -5.4904 -5.3802 -9.8199 -11.665
1.59 -5.6428 -5.7368 -5.5707 -5.5493 -9.7244 -11.589
1.6 -5.7172 -5.7659 -5.5801 -5.6672 -9.5006 -11.328
1.61 -5.6577 -5.7731 -5.5738 -5.581 -9.4093 -11.26
1.62 -5.7704 -5.851 -5.6032 -5.7088 -9.5496 -11.434
1.63 -5.8937 -5.9602 -5.7087 -5.8385 -9.5963 -11.559
1.64 -5.8912 -5.9888 -5.7664 -5.7701 -9.6005 -11.552
1.65 -5.9429 -5.9854 -5.7893 -5.8347 -9.4263 -11.404
1.66 -5.993 -5.9933 -5.7847 -5.8501 -9.212 -11.188
1.67 -6.0859 -6.0936 -5.9316 -5.9021 -9.1991 -11.215
1.68 -6.1737 -6.1623 -5.977 -6.0264 -9.3995 -11.44
1.69 -6.1382 -6.1473 -6.0035 -5.9711 -9.4542 -11.571
1.7 -6.1998 -6.1409 -5.9859 -5.9759 -9.3232 -11.442
1.71 -6.3294 -6.2295 -6.0015 -6.0988 -9.0859 -11.203
1.72 -6.248 -6.2746 -6.0761 -6.0723 -9.022 -11.156
1.73 -6.3054 -6.367 -6.0939 -6.1339 -9.1348 -11.305
1.74 -6.3274 -6.4066 -6.1446 -6.1937 -9.282 -11.503
1.75 -6.3938 -6.3953 -6.163 -6.2108 -9.1449 -11.433
1.76 -6.5465 -6.4023 -6.2321 -6.2507 -8.9464 -11.22
1.77 -6.4844 -6.3727 -6.2671 -6.1818 -8.8715 -11.213
1.78 -6.5419 -6.4587 -6.3536 -6.2377 -8.9425 -11.312
1.79 -6.6225 -6.5623 -6.4766 -6.3053 -9.1421 -11.535
1.8 -6.5812 -6.6449 -6.4451 -6.3786 -9.238 -11.732
1.81 -6.6928 -6.6123 -6.3621 -6.4358 -9.0156 -11.524
1.82 -6.6533 -6.5367 -6.3447 -6.4003 -8.9335 -11.446
1.83 -6.6931 -6.6689 -6.3943 -6.4809 -8.8662 -11.477
1.84 -6.8324 -6.7515 -6.5111 -6.5619 -8.9404 -11.558
1.85 -6.7635 -6.7495 -6.5332 -6.4917 -9.0668 -11.749
1.86 -6.7488 -6.7215 -6.4986 -6.4914 -8.9559 -11.727
1.87 -6.898 -6.7134 -6.5386 -6.5891 -8.8365 -11.621
1.88 -6.9119 -6.7282 -6.6287 -6.5075 -8.7518 -11.645
1.89 -6.9439 -6.7701 -6.6074 -6.5196 -8.8136 -11.719
1.9 -6.9126 -6.7842 -6.6997 -6.5578 -9.0155 -11.974
1.91 -6.8692 -6.9102 -6.6425 -6.5882 -9.0522 -12.141
1.92 -7.0284 -6.991 -6.6655 -6.7437 -8.9566 -12.073
1.93 -6.9478 -6.8809 -6.6186 -6.6895 -8.9111 -12.049
1.94 -6.9355 -6.8589 -6.5638 -6.5988 -8.8902 -12.094
1.95 -7.0229 -6.9042 -6.6098 -6.7333 -9.0044 -12.248
1.96 -7.0182 -6.9079 -6.6775 -6.6566 -8.9965 -12.404
1.97 -7.078 -6.9473 -6.7432 -6.5883 -8.9519 -12.372
1.98 -7.035 -6.8671 -6.8054 -6.6632 -8.9987 -12.522
1.99 -7.011 -6.9076 -6.7388 -6.6494 -8.9743 -12.663
2 -7.1315 -6.9448 -6.773 -6.7052 -9.0142 -12.686
2.01 -7.1108 -6.9367 -6.7344 -6.8158 -9.1141 -12.855
2.02 -7.0065 -6.9903 -6.7034 -6.7076 -9.1321 -12.933
2.03 -7.0537 -7.0441 -6.7321 -6.7349 -9.2537 -13.177
2.04 -7.0319 -7.0931 -6.7494 -6.8242 -9.2437 -13.385
2.05 -6.9598 -6.9558 -6.7061 -6.6823 -9.1974 -13.354
2.06 -7.0692 -6.8159 -6.6798 -6.6717 -9.2391 -13.469
2.07 -7.0001 -6.8666 -6.6743 -6.6823 -9.1907 -13.593
2.08 -7.0138 -6.976 -6.8171 -6.7024 -9.2246 -13.669
2.09 -7.1182 -6.937 -6.8682 -6.6918 -9.3215 -13.845
2.1 -6.9798 -6.9507 -6.7321 -6.6519 -9.2635 -13.937
2.11 -7.0459 -6.9135 -6.6826 -6.7711 -9.2558 -14.006
2.12 -7.1804 -6.9165 -6.6561 -6.8104 -9.1489 -14.068
2.13 -7.0363 -6.963 -6.646 -6.7127 -9.2032 -14.15
2.14 -6.9938 -6.9736 -6.6848 -6.7681 -9.4396 -14.502
2.15 -7.0628 -6.9924 -6.6754 -6.7253 -9.5588 -14.775
2.16 -6.9672 -6.9463 -6.6815 -6.6499 -9.4482 -14.765
2.17 -7.0486 -6.7701 -6.6621 -6.6969 -9.2641 -14.603
2.18 -7.0439 -6.7663 -6.6241 -6.597 -9.1329 -14.61
2.19 -6.9201 -6.8189 -6.6373 -6.5547 -9.3308 -14.807
2.2 -7.0593 -6.8843 -6.6851 -6.7972 -9.545 -15.249
2.21 -6.9957 -6.926 -6.6729 -6.6578 -9.5004 -15.306
2.22 -6.8658 -6.8121 -6.5248 -6.5693 -9.4164 -15.2
2.23 -6.9722 -6.7458 -6.4746 -6.7355 -9.2461 -15.159
2.24 -6.9127 -6.8079 -6.5245 -6.5577 -9.3317 -15.313
2.25 -6.9415 -6.8379 -6.6067 -6.6611 -9.5849 -15.695
2.26 -6.9825 -6.7874 -6.572 -6.7329 -9.6552 -15.858
2.27 -6.8338 -6.7428 -6.4934 -6.4625 -9.6049 -15.803
2.28 -6.8323 -6.6692 -6.5016 -6.5645 -9.3526 -15.771
2.29 -6.9058 -6.6949 -6.5064 -6.6265 -9.2083 -15.622
2.3 -6.7365 -6.6514 -6.5293 -6.3881 -9.5805 -15.898
2.31 -6.772 -6.6375 -6.4073 -6.5236 -9.8602 -16.304
2.32 -6.7877 -6.6733 -6.4058 -6.5725 -9.8503 -16.418
2.33 -6.6523 -6.6513 -6.379 -6.3947 -9.6146 -16.245
2.34 -6.7543 -6.6788 -6.3526 -6.5708 -9.4701 -16.217
2.35 -6.6149 -6.5981 -6.3611 -6.4156 -9.7541 -16.403
2.36 -6.6335 -6.5559 -6.3709 -6.3135 -10.114 -16.946
2.37 -6.7601 -6.5404 -6.2815 -6.53 -10.096 -16.98
2.38 -6.5972 -6.4372 -6.2693 -6.3253 -9.7313 -16.561
2.39 -6.5745 -6.4435 -6.2801 -6.3097 -9.4196 -16.314
2.4 -6.6299 -6.5121 -6.2721 -6.3965 -9.5598 -16.514
2.41 -6.4784 -6.4837 -6.2847 -6.2672 -10.006 -17.08
2.42 -6.5168 -6.4347 -6.1961 -6.3127 -10.222 -17.247
2.43 -6.5001 -6.3653 -6.0945 -6.3656 -10.057 -17.046
2.44 -6.365 -6.3428 -6.0764 -6.2409 -9.6918 -16.841
2.45 -6.5583 -6.4349 -6.141 -6.3184 -9.6376 -16.848
2.46 -6.42 -6.4065 -6.1754 -6.2661 -9.9849 -17.213
2.47 -6.3226 -6.2986 -6.1005 -6.1281 -10.275 -17.573
2.48 -6.4616 -6.2124 -6.0532 -6.16 -10.16 -17.489
2.49 -6.3319 -6.2202 -6.0484 -6.193 -9.6654 -17.213
2.5 -6.3387 -6.2877 -6.0535 -6.1965 -9.5342 -16.997
2.51 -6.3802 -6.2505 -6.0818 -6.1553 -9.9478 -17.342
2.52 -6.1804 -6.2986 -6.0112 -6.1391 -10.385 -17.911
2.53 -6.2901 -6.2245 -5.9987 -6.1847 -10.406 -18.063
2.54 -6.2933 -6.1569 -5.9613 -6.1427 -10.024 -17.717
2.55 -6.1517 -6.2001 -5.9314 -6.0712 -9.796 -17.565
2.56 -6.2611 -6.1919 -5.9591 -6.1423 -10.123 -17.895
2.57 -6.2885 -6.1791 -6.0134 -6.0407 -10.427 -18.402
2.58 -6.1713 -6.1843 -5.972 -6.0825 -10.451 -18.445
2.59 -6.2125 -6.0775 -5.9333 -6.1543 -10.11 -18.047
2.6 -6.1675 -6.0935 -5.8975 -6.0345 -9.8109 -17.944
2.61 -6.1496 -6.1564 -5.9746 -6.0795 -10.064 -18.184
2.62 -6.1997 -6.1575 -6.0093 -6.205 -10.56 -18.816
2.63 -6.1037 -6.1432 -5.9562 -5.9571 -10.637 -18.963
2.64 -6.0624 -6.1041 -5.8456 -6.0354 -10.425 -18.64
2.65 -6.1176 -6.0968 -5.8707 -6.145 -9.9884 -18.45
2.66 -6.0791 -6.1079 -5.9147 -5.9015 -10.027 -18.492
2.67 -6.1474 -6.0756 -5.916 -6.0568 -10.545 -18.973
2.68 -6.1201 -6.0208 -5.8671 -6.0439 -10.797 -19.413
2.69 -6.0407 -6.0356 -5.8789 -5.91 -10.61 -19.271
2.7 -6.1752 -6.0791 -5.9314 -6.1752 -10.194 -19.064
2.71 -6.0662 -6.1121 -5.9334 -6.0565 -10.225 -19.096
2.72 -6.0037 -6.1203 -5.9607 -5.881 -10.693 -19.526
2.73 -6.0806 -6.0241 -5.8489 -6.0951 -11.078 -19.965
2.74 -5.9647 -6.0046 -5.853 -5.9467 -10.887 -19.925
2.75 -5.9497 -6.0379 -5.8561 -5.8747 -10.531 -19.483
2.76 -6.0571 -6.0762 -5.8986 -6.1061 -10.445 -19.531
2.77 -5.8874 -6.1194 -5.9426 -5.8704 -10.771 -19.938
2.78 -5.9861 -6.0065 -5.8862 -5.8863 -11.199 -20.397
2.79 -6.0909 -5.9535 -5.8196 -6.0903 -11.171 -20.662
2.8 -5.8983 -5.9457 -5.8241 -5.815 -10.941 -20.354
2.81 -5.9996 -6.0028 -5.9085 -5.9906 -10.97 -20.482
2.82 -5.9573 -6.1239 -5.9638 -6.0701 -11.163 -20.836
2.83 -5.7706 -6.1119 -5.9712 -5.7832 -11.418 -20.995
2.84 -5.9967 -5.9811 -5.8614 -5.9748 -11.309 -20.965
2.85 -5.8835 -5.9634 -5.7802 -6.0031 -11.079 -20.808
2.86 -5.8222 -5.985 -5.8879 -5.8455 -11.128 -20.976
2.87 -6.0262 -6.0652 -5.9555 -5.9926 -11.506 -21.458
2.88 -5.8448 -6.0998 -5.9612 -5.9183 -11.835 -21.858
2.89 -5.8182 -6.0004 -5.876 -5.8154 -11.747 -21.792
2.9 -5.9643 -5.9352 -5.8317 -5.9858 -11.317 -21.795
2.91 -5.7622 -5.9875 -5.8669 -5.8817 -11.151 -21.623
2.92 -5.8643 -6.025 -5.9496 -5.9051 -11.537 -21.879
2.93 -5.9275 -6.0758 -5.9991 -5.968 -11.887 -22.292
2.94 -5.7286 -6.0964 -5.9376 -5.8887 -11.809 -22.176
2.95 -5.9351 -6.0186 -5.8969 -6.0434 -11.378 -22.051
2.96 -5.9448 -5.985 -5.8672 -5.952 -11.261 -22.022
2.97 -5.7747 -6.0424 -5.9226 -5.8903 -11.808 -22.551
2.98 -5.9679 -6.1197 -6.0288 -6.0646 -12.285 -23.477
2.99 -5.8951 -6.1025 -6.0357 -5.8793 -12.275 -23.447
3 -5.7707 -6.0234 -5.9395 -5.9357 -11.697 -22.893


==> data/PhaseOptimizedSoI0_1350.txt <==
interfererangle SOIgain INTgain SINR
-360 -0.31948 -0.31948 -10.033
-358 -22.444 -24.644 -8.9603
-356 -23.984 -30.629 -6.7671
-354 -23.063 -34.12 -4.5684
-352 -21.711 -36.585 -2.6572
-350 -20.372 -38.486 -1.0332
-348 -19.145 -40.03 0.35453
-346 -18.039 -41.325 1.5542
-344 -17.045 -42.439 2.6033
-342 -16.147 -43.412 3.53
-340 -15.333 -44.274 4.3556
-338 -14.591 -45.045 5.0964
-336 -13.913 -45.739 5.7648
-334 -13.289 -46.367 6.3709
-332 -12.714 -46.939 6.9224
-330 -12.183 -47.462 7.4259
-328 -11.69 -47.94 7.8866
-326 -11.232 -48.379 8.3089
-324 -10.806 -48.783 8.6966
-322 -10.407 -49.154 9.0529
-320 -10.034 -49.498 9.3803
-318 -9.6833 -49.815 9.6811
-316 -9.3528 -50.109 9.957
-314 -9.0401 -50.382 10.216
-312 -8.7433 -50.637 10.455
-310 -8.4604 -50.875 10.676
-308 -8.1899 -51.098 10.881
-306 -7.9303 -51.308 11.07
-304 -7.6804 -51.505 11.246
-302 -7.4392 -51.692 11.409
-300 -7.2057 -51.87 11.562
-298 -6.9794 -52.038 11.704
-296 -6.7598 -52.199 11.838
-294 -6.5465 -52.352 11.963
-292 -6.3393 -52.499 12.081
-290 -6.1379 -52.639 12.193
-288 -5.9425 -52.774 12.298
-286 -5.7528 -52.903 12.397
-284 -5.569 -53.027 12.49
-282 -5.391 -53.146 12.578
-280 -5.2188 -53.261 12.661
-278 -5.0523 -53.372 12.737
-276 -4.8916 -53.478 12.808
-274 -4.7366 -53.581 12.874
-272 -4.5871 -53.681 12.933
-270 -4.443 -53.778 12.986
-268 -4.3042 -53.873 13.212
-266 -4.1705 -53.965 13.521
-264 -4.0416 -54.054 13.815
-262 -3.9175 -54.142 14.096
-260 -3.798 -54.229 14.363
-258 -3.6828 -54.313 14.618
-256 -3.5718 -54.396 14.86
-254 -3.465 -54.478 15.089
-252 -3.3621 -54.559 15.307
-250 -3.2632 -54.638 15.513
-248 -3.1681 -54.715 15.708
-246 -3.0768 -54.79 15.892
-244 -2.9893 -54.864 16.066
-242 -2.9055 -54.936 16.229
-240 -2.8255 -55.005 16.383
-238 -2.7493 -55.072 16.527
-236 -2.6768 -55.136 16.662
-234 -2.6081 -55.197 16.788
-232 -2.5432 -55.255 16.905
-230 -2.482 -55.31 17.014
-228 -2.4246 -55.361 17.115
-226 -2.371 -55.408 17.209
-224 -2.321 -55.451 17.295
-222 -2.2747 -55.491 17.374
-220 -2.232 -55.526 17.445
-218 -2.1928 -55.558 17.511
-216 -2.157 -55.585 17.57
-214 -2.1245 -55.609 17.623
-212 -2.0952 -55.628 17.67
-210 -2.069 -55.643 17.711
-208 -2.0458 -55.655 17.747
-206 -2.0253 -55.664 17.779
-204 -2.0074 -55.669 17.805
-202 -1.9921 -55.671 17.827
-200 -1.9789 -55.67 17.844
-198 -1.9679 -55.667 17.858
-196 -1.9588 -55.662 17.867
-194 -1.9514 -55.655 17.874
-192 -1.9455 -55.647 17.876
-190 -1.9411 -55.638 17.875
-188 -1.9379 -55.629 17.87
-186 -1.9359 -55.619 17.862
-184 -1.935 -55.608 17.85
-182 -1.9351 -55.598 17.834
-180 -1.9362 -55.589 17.813
-178 -1.9382 -55.579 17.787
-176 -1.9412 -55.57 17.794
-174 -1.9454 -55.561 17.808
-172 -1.9506 -55.553 17.817
-170 -1.9571 -55.545 17.819
-168 -1.9648 -55.536 17.816
-166 -1.9741 -55.528 17.808
-164 -1.9848 -55.518 17.795
-162 -1.9973 -55.508 17.777
-160 -2.0115 -55.497 17.755
-158 -2.0276 -55.485 17.728
-156 -2.0456 -55.471 17.698
-154 -2.0658 -55.456 17.663
-152 -2.0881 -55.438 17.624
-150 -2.1126 -55.419 17.581
-148 -2.1394 -55.397 17.534
-146 -2.1685 -55.373 17.483
-144 -2.2001 -55.346 17.428
-142 -2.2342 -55.317 17.368
-140 -2.2708 -55.285 17.303
-138 -2.3101 -55.251 17.233
-136 -2.3521 -55.214 17.158
-134 -2.397 -55.174 17.077
-132 -2.4449 -55.133 16.99
-130 -2.496 -55.089 16.895
-128 -2.5502 -55.043 16.794
-126 -2.6079 -54.996 16.686
-124 -2.6692 -54.947 16.569
-122 -2.7341 -54.897 16.444
-120 -2.8029 -54.845 16.31
-118 -2.8757 -54.792 16.167
-116 -2.9526 -54.739 16.014
-114 -3.0337 -54.684 15.851
-112 -3.1189 -54.629 15.678
-110 -3.2085 -54.573 15.495
-108 -3.3024 -54.515 15.301
-106 -3.4007 -54.457 15.095
-104 -3.5033 -54.397 14.879
-102 -3.6103 -54.336 14.651
-100 -3.7217 -54.272 14.411
-98 -3.8375 -54.206 14.159
-96 -3.9578 -54.137 13.896
-94 -4.0826 -54.065 13.62
-92 -4.2119 -53.989 13.332
-90 -4.3459 -53.908 13.081
-88 -4.4847 -53.823 13.039
-86 -4.6284 -53.731 12.993
-84 -4.7771 -53.634 12.937
-82 -4.931 -53.531 12.874
-80 -5.0901 -53.42 12.802
-78 -5.2548 -53.302 12.722
-76 -5.425 -53.177 12.632
-74 -5.6009 -53.044 12.534
-72 -5.7828 -52.903 12.425
-70 -5.9707 -52.754 12.307
-68 -6.1649 -52.597 12.176
-66 -6.3656 -52.431 12.04
-64 -6.573 -52.258 11.891
-62 -6.7874 -52.076 11.732
-60 -7.0092 -51.885 11.562
-58 -7.2389 -51.687 11.382
-56 -7.4771 -51.48 11.189
-54 -7.7244 -51.263 10.985
-52 -7.9819 -51.037 10.768
-50 -8.2504 -50.801 10.538
-48 -8.5313 -50.554 10.293
-46 -8.8261 -50.294 10.032
-44 -9.1363 -50.019 9.7536
-42 -9.4639 -49.728 9.4559
-40 -9.811 -49.419 9.137
-38 -10.18 -49.088 8.7945
-36 -10.574 -48.733 8.4257
-34 -10.995 -48.349 8.0277
-32 -11.448 -47.933 7.5929
-30 -11.936 -47.479 7.1489
-28 -12.463 -46.983 6.662
-26 -13.035 -46.436 6.127
-24 -13.657 -45.831 5.5377
-22 -14.338 -45.158 4.8864
-20 -15.085 -44.405 4.1633
-18 -15.908 -43.556 3.356
-16 -16.82 -42.59 2.4453
-14 -17.833 -41.477 1.4194
-12 -18.964 -40.176 0.23834
-10 -20.222 -38.62 -1.1245
-8 -21.596 -36.701 -2.7249
-6 -22.989 -34.213 -4.6151
-4 -23.953 -30.695 -6.7866
-2 -22.448 -24.681 -8.9613
0 -0.31948 -0.31948 -10.033
2 -22.444 -24.644 -8.9603
4 -23.984 -30.629 -6.7671
6 -23.063 -34.12 -4.5684
8 -21.711 -36.585 -2.6572
10 -20.372 -38.486 -1.0332
12 -19.145 -40.03 0.35453
14 -18.039 -41.325 1.5542
16 -17.045 -42.439 2.6033
18 -16.147 -43.412 3.53
20 -15.333 -44.274 4.3556
22 -14.591 -45.045 5.0964
24 -13.913 -45.739 5.7648
26 -13.289 -46.367 6.3709
28 -12.714 -46.939 6.9224
30 -12.183 -47.462 7.4259
32 -11.69 -47.94 7.8866
34 -11.232 -48.379 8.3089
36 -10.806 -48.783 8.6966
38 -10.407 -49.154 9.0529
40 -10.034 -49.498 9.3803
42 -9.6833 -49.815 9.6811
44 -9.3528 -50.109 9.957
46 -9.0401 -50.382 10.216
48 -8.7433 -50.637 10.455
50 -8.4604 -50.875 10.676
52 -8.1899 -51.098 10.881
54 -7.9303 -51.308 11.07
56 -7.6804 -51.505 11.246
58 -7.4392 -51.692 11.409
60 -7.2057 -51.87 11.562
62 -6.9794 -52.038 11.704
64 -6.7598 -52.199 11.838
66 -6.5465 -52.352 11.963
68 -6.3393 -52.499 12.081
70 -6.1379 -52.639 12.193
72 -5.9425 -52.774 12.298
74 -5.7528 -52.903 12.397
76 -5.569 -53.027 12.49
78 -5.391 -53.146 12.578
80 -5.2188 -53.261 12.661
82 -5.0523 -53.372 12.737
84 -4.8916 -53.478 12.808
86 -4.7366 -53.581 12.874
88 -4.5871 -53.681 12.933
90 -4.443 -53.778 12.986
92 -4.3042 -53.873 13.212
94 -4.1705 -53.965 13.521
96 -4.0416 -54.054 13.815
98 -3.9175 -54.142 14.096
100 -3.798 -54.229 14.363
102 -3.6828 -54.313 14.618
104 -3.5718 -54.396 14.86
106 -3.465 -54.478 15.089
108 -3.3621 -54.559 15.307
110 -3.2632 -54.638 15.513
112 -3.1681 -54.715 15.708
114 -3.0768 -54.79 15.892
116 -2.9893 -54.864 16.066
118 -2.9055 -54.936 16.229
120 -2.8255 -55.005 16.383
122 -2.7493 -55.072 16.527
124 -2.6768 -55.136 16.662
126 -2.6081 -55.197 16.788
128 -2.5432 -55.255 16.905
130 -2.482 -55.31 17.014
132 -2.4246 -55.361 17.115
134 -2.371 -55.408 17.209
136 -2.321 -55.451 17.295
138 -2.2747 -55.491 17.374
140 -2.232 -55.526 17.445
142 -2.1928 -55.558 17.511
144 -2.157 -55.585 17.57
146 -2.1245 -55.609 17.623
148 -2.0952 -55.628 17.67
150 -2.069 -55.643 17.711
152 -2.0458 -55.655 17.747
154 -2.0253 -55.664 17.779
156 -2.0074 -55.669 17.805
158 -1.9921 -55.671 17.827
160 -1.9789 -55.67 17.844
162 -1.9679 -55.667 17.858
164 -1.9588 -55.662 17.867
166 -1.9514 -55.655 17.874
168 -1.9455 -55.647 17.876
170 -1.9411 -55.638 17.875
172 -1.9379 -55.629 17.87
174 -1.9359 -55.619 17.862
176 -1.935 -55.608 17.85
178 -1.9351 -55.598 17.834
180 -1.9362 -55.589 17.813
182 -1.9382 -55.579 17.787
184 -1.9412 -55.57 17.794
186 -1.9454 -55.561 17.808
188 -1.9506 -55.553 17.817
190 -1.9571 -55.545 17.819
192 -1.9648 -55.536 17.816
194 -1.9741 -55.528 17.808
196 -1.9848 -55.518 17.795
198 -1.9973 -55.508 17.777
200 -2.0115 -55.497 17.755
202 -2.0276 -55.485 17.728
204 -2.0456 -55.471 17.698
206 -2.0658 -55.456 17.663
208 -2.0881 -55.438 17.624
210 -2.1126 -55.419 17.581
212 -2.1394 -55.397 17.534
214 -2.1685 -55.373 17.483
216 -2.2001 -55.346 17.428
218 -2.2342 -55.317 17.368
220 -2.2708 -55.285 17.303
222 -2.3101 -55.251 17.233
224 -2.3521 -55.214 17.158
226 -2.397 -55.174 17.077
228 -2.4449 -55.133 16.99
230 -2.496 -55.089 16.895
232 -2.5502 -55.043 16.794
234 -2.6079 -54.996 16.686
236 -2.6692 -54.947 16.569
238 -2.7341 -54.897 16.444
240 -2.8029 -54.845 16.31
242 -2.8757 -54.792 16.167
244 -2.9526 -54.739 16.014
246 -3.0337 -54.684 15.851
248 -3.1189 -54.629 15.678
250 -3.2085 -54.573 15.495
252 -3.3024 -54.515 15.301
254 -3.4007 -54.457 15.095
256 -3.5033 -54.397 14.879
258 -3.6103 -54.336 14.651
260 -3.7217 -54.272 14.411
262 -3.8375 -54.206 14.159
264 -3.9578 -54.137 13.896
266 -4.0826 -54.065 13.62
268 -4.2119 -53.989 13.332
270 -4.3459 -53.908 13.081
272 -4.4847 -53.823 13.039
274 -4.6284 -53.731 12.993
276 -4.7771 -53.634 12.937
278 -4.931 -53.531 12.874
280 -5.0901 -53.42 12.802
282 -5.2548 -53.302 12.722
284 -5.425 -53.177 12.632
286 -5.6009 -53.044 12.534
288 -5.7828 -52.903 12.425
290 -5.9707 -52.754 12.307
292 -6.1649 -52.597 12.176
294 -6.3656 -52.431 12.04
296 -6.573 -52.258 11.891
298 -6.7874 -52.076 11.732
300 -7.0092 -51.885 11.562
302 -7.2389 -51.687 11.382
304 -7.4771 -51.48 11.189
306 -7.7244 -51.263 10.985
308 -7.9819 -51.037 10.768
310 -8.2504 -50.801 10.538
312 -8.5313 -50.554 10.293
314 -8.8261 -50.294 10.032
316 -9.1363 -50.019 9.7536
318 -9.4639 -49.728 9.4559
320 -9.811 -49.419 9.137
322 -10.18 -49.088 8.7945
324 -10.574 -48.733 8.4257
326 -10.995 -48.349 8.0277
328 -11.448 -47.933 7.5929
330 -11.936 -47.479 7.1489
332 -12.463 -46.983 6.662
334 -13.035 -46.436 6.127
336 -13.657 -45.831 5.5377
338 -14.338 -45.158 4.8864
340 -15.085 -44.405 4.1633
342 -15.908 -43.556 3.356
344 -16.82 -42.59 2.4453
346 -17.833 -41.477 1.4194
348 -18.964 -40.176 0.23834
350 -20.222 -38.62 -1.1245
352 -21.596 -36.701 -2.7249
354 -22.989 -34.213 -4.6151
356 -23.953 -30.695 -6.7866
358 -22.448 -24.681 -8.9613


==> data/PhaseOptimizedSoI0_1870.txt <==
interfererangle SOIgain INTgain SINR
-360 1.6181 1.6181 -9.9902
-358 -23.551 -27.18 -8.2104
-356 -23.423 -33.188 -5.1784
-354 -21.625 -36.699 -2.546
-352 -19.825 -39.185 -0.41994
-350 -18.236 -41.106 1.3198
-348 -16.855 -42.669 2.7757
-346 -15.649 -43.983 4.0182
-344 -14.586 -45.114 5.095
-342 -13.643 -46.104 6.0389
-340 -12.798 -46.981 6.8734
-338 -12.038 -47.766 7.6154
-336 -11.351 -48.474 8.2776
-334 -10.728 -49.115 8.8699
-332 -10.16 -49.698 9.4
-330 -9.6418 -50.231 9.8742
-328 -9.1673 -50.719 10.298
-326 -8.7317 -51.166 10.675
-324 -8.3307 -51.576 11.009
-322 -7.9603 -51.952 11.304
-320 -7.6171 -52.298 11.563
-318 -7.2979 -52.615 11.788
-316 -7.0001 -52.907 11.982
-314 -6.7211 -53.177 12.147
-312 -6.4585 -53.426 12.287
-310 -6.2104 -53.657 12.404
-308 -5.9747 -53.873 12.501
-306 -5.7499 -54.077 12.583
-304 -5.5342 -54.271 12.652
-302 -5.3263 -54.457 12.71
-300 -5.1248 -54.638 12.762
-298 -4.9287 -54.814 12.869
-296 -4.7371 -54.988 13.02
-294 -4.5494 -55.16 13.165
-292 -4.3653 -55.331 13.305
-290 -4.1843 -55.5 13.442
-288 -4.0064 -55.667 13.575
-286 -3.8316 -55.832 13.706
-284 -3.6597 -55.994 13.835
-282 -3.4908 -56.153 13.962
-280 -3.3248 -56.309 14.088
-278 -3.1616 -56.46 14.212
-276 -3.0011 -56.608 14.333
-274 -2.8433 -56.753 14.453
-272 -2.688 -56.894 14.571
-270 -2.5355 -57.032 14.686
-268 -2.3858 -57.167 15.031
-266 -2.2392 -57.3 15.396
-264 -2.0962 -57.431 15.747
-262 -1.9571 -57.559 16.081
-260 -1.8225 -57.685 16.397
-258 -1.6929 -57.807 16.696
-256 -1.5689 -57.926 16.975
-254 -1.4509 -58.042 17.236
-252 -1.3391 -58.152 17.477
-250 -1.2336 -58.258 17.7
-248 -1.1344 -58.358 17.906
-246 -1.0412 -58.451 18.095
-244 -0.95352 -58.537 18.269
-242 -0.87089 -58.616 18.429
-240 -0.7927 -58.688 18.577
-238 -0.71834 -58.751 18.714
-236 -0.64728 -58.805 18.841
-234 -0.57908 -58.852 18.959
-232 -0.51344 -58.89 19.067
-230 -0.45025 -58.92 19.166
-228 -0.38955 -58.942 19.256
-226 -0.33155 -58.956 19.336
-224 -0.27658 -58.963 19.405
-222 -0.2251 -58.964 19.463
-220 -0.17759 -58.959 19.509
-218 -0.1345 -58.95 19.545
-216 -0.096252 -58.938 19.569
-214 -0.063108 -58.923 19.583
-212 -0.035189 -58.907 19.586
-210 -0.012429 -58.89 19.581
-208 0.0054187 -58.874 19.569
-206 0.018769 -58.858 19.549
-204 0.028168 -58.843 19.523
-202 0.03425 -58.83 19.492
-200 0.03769 -58.816 19.457
-198 0.039158 -58.803 19.417
-196 0.039281 -58.79 19.374
-194 0.03861 -58.775 19.326
-192 0.037601 -58.759 19.275
-190 0.036607 -58.74 19.22
-188 0.03587 -58.719 19.16
-186 0.035529 -58.696 19.096
-184 0.035628 -58.671 19.027
-182 0.036127 -58.645 18.955
-180 0.036922 -58.619 18.878
-178 0.037852 -58.594 18.798
-176 0.038717 -58.57 18.758
-174 0.039284 -58.55 18.8
-172 0.039296 -58.535 18.842
-170 0.038472 -58.526 18.885
-168 0.036516 -58.523 18.928
-166 0.033126 -58.527 18.973
-164 0.028012 -58.538 19.018
-162 0.020918 -58.556 19.064
-160 0.011647 -58.579 19.11
-158 8.2791e-05 -58.607 19.154
-156 -0.013805 -58.638 19.195
-154 -0.029957 -58.672 19.232
-152 -0.048249 -58.707 19.264
-150 -0.068521 -58.74 19.289
-148 -0.090615 -58.772 19.306
-146 -0.11442 -58.8 19.316
-144 -0.13991 -58.824 19.316
-142 -0.16715 -58.844 19.308
-140 -0.19635 -58.858 19.29
-138 -0.22782 -58.866 19.263
-136 -0.26197 -58.869 19.228
-134 -0.2993 -58.866 19.183
-132 -0.34034 -58.858 19.129
-130 -0.38565 -58.845 19.066
-128 -0.43576 -58.827 18.994
-126 -0.49112 -58.805 18.911
-124 -0.55211 -58.778 18.817
-122 -0.61898 -58.747 18.711
-120 -0.69188 -58.711 18.592
-118 -0.77084 -58.671 18.46
-116 -0.85576 -58.627 18.313
-114 -0.94649 -58.578 18.15
-112 -1.0428 -58.526 17.971
-110 -1.1443 -58.469 17.776
-108 -1.2508 -58.409 17.565
-106 -1.3619 -58.345 17.338
-104 -1.4772 -58.278 17.097
-102 -1.5965 -58.208 16.842
-100 -1.7195 -58.135 16.575
-98 -1.846 -58.058 16.297
-96 -1.976 -57.978 16.009
-94 -2.1095 -57.892 15.71
-92 -2.2466 -57.801 15.399
-90 -2.3877 -57.703 15.035
-88 -2.5331 -57.598 14.959
-86 -2.6831 -57.484 14.873
-84 -2.8382 -57.36 14.784
-82 -2.9986 -57.226 14.683
-80 -3.1644 -57.082 14.569
-78 -3.3356 -56.928 14.445
-76 -3.5116 -56.765 14.308
-74 -3.6921 -56.594 14.157
-72 -3.8763 -56.416 13.999
-70 -4.0634 -56.233 13.828
-68 -4.2527 -56.048 13.649
-66 -4.4435 -55.86 13.463
-64 -4.6357 -55.672 13.272
-62 -4.8295 -55.484 13.078
-60 -5.0258 -55.294 12.88
-58 -5.226 -55.102 12.679
-56 -5.4319 -54.904 12.478
-54 -5.6459 -54.697 12.422
-52 -5.8704 -54.479 12.345
-50 -6.1079 -54.244 12.245
-48 -6.361 -53.99 12.119
-46 -6.6322 -53.713 11.968
-44 -6.9236 -53.409 11.789
-42 -7.2375 -53.077 11.582
-40 -7.5759 -52.713 11.347
-38 -7.9407 -52.316 11.081
-36 -8.334 -51.884 10.782
-34 -8.7579 -51.416 10.45
-32 -9.2147 -50.912 10.08
-30 -9.7074 -50.368 9.6689
-28 -10.239 -49.784 9.212
-26 -10.815 -49.156 8.7034
-24 -11.441 -48.478 8.1358
-22 -12.124 -47.742 7.5004
-20 -12.875 -46.938 6.7858
-18 -13.705 -46.05 5.978
-16 -14.633 -45.056 5.0586
-14 -15.678 -43.926 4.0031
-12 -16.867 -42.617 2.7776
-10 -18.232 -41.061 1.3341
-8 -19.808 -39.147 -0.39795
-6 -21.595 -36.668 -2.5205
-4 -23.381 -33.162 -5.153
-2 -23.497 -27.152 -8.1901
0 1.6181 1.6181 -9.9902
2 -23.551 -27.18 -8.2104
4 -23.423 -33.188 -5.1784
6 -21.625 -36.699 -2.546
8 -19.825 -39.185 -0.41994
10 -18.236 -41.106 1.3198
12 -16.855 -42.669 2.7757
14 -15.649 -43.983 4.0182
16 -14.586 -45.114 5.095
18 -13.643 -46.104 6.0389
20 -12.798 -46.981 6.8734
22 -12.038 -47.766 7.6154
24 -11.351 -48.474 8.2776
26 -10.728 -49.115 8.8699
28 -10.16 -49.698 9.4
30 -9.6418 -50.231 9.8742
32 -9.1673 -50.719 10.298
34 -8.7317 -51.166 10.675
36 -8.3307 -51.576 11.009
38 -7.9603 -51.952 11.304
40 -7.6171 -52.298 11.563
42 -7.2979 -52.615 11.788
44 -7.0001 -52.907 11.982
46 -6.7211 -53.177 12.147
48 -6.4585 -53.426 12.287
50 -6.2104 -53.657 12.404
52 -5.9747 -53.873 12.501
54 -5.7499 -54.077 12.583
56 -5.5342 -54.271 12.652
58 -5.3263 -54.457 12.71
60 -5.1248 -54.638 12.762
62 -4.9287 -54.814 12.869
64 -4.7371 -54.988 13.02
66 -4.5494 -55.16 13.165
68 -4.3653 -55.331 13.305
70 -4.1843 -55.5 13.442
72 -4.0064 -55.667 13.575
74 -3.8316 -55.832 13.706
76 -3.6597 -55.994 13.835
78 -3.4908 -56.153 13.962
80 -3.3248 -56.309 14.088
82 -3.1616 -56.46 14.212
84 -3.0011 -56.608 14.333
86 -2.8433 -56.753 14.453
88 -2.688 -56.894 14.571
90 -2.5355 -57.032 14.686
92 -2.3858 -57.167 15.031
94 -2.2392 -57.3 15.396
96 -2.0962 -57.431 15.747
98 -1.9571 -57.559 16.081
100 -1.8225 -57.685 16.397
102 -1.6929 -57.807 16.696
104 -1.5689 -57.926 16.975
106 -1.4509 -58.042 17.236
108 -1.3391 -58.152 17.477
110 -1.2336 -58.258 17.7
112 -1.1344 -58.358 17.906
114 -1.0412 -58.451 18.095
116 -0.95352 -58.537 18.269
118 -0.87089 -58.616 18.429
120 -0.7927 -58.688 18.577
122 -0.71834 -58.751 18.714
124 -0.64728 -58.805 18.841
126 -0.57908 -58.852 18.959
128 -0.51344 -58.89 19.067
130 -0.45025 -58.92 19.166
132 -0.38955 -58.942 19.256
134 -0.33155 -58.956 19.336
136 -0.27658 -58.963 19.405
138 -0.2251 -58.964 19.463
140 -0.17759 -58.959 19.509
142 -0.1345 -58.95 19.545
144 -0.096252 -58.938 19.569
146 -0.063108 -58.923 19.583
148 -0.035189 -58.907 19.586
150 -0.012429 -58.89 19.581
152 0.0054187 -58.874 19.569
154 0.018769 -58.858 19.549
156 0.028168 -58.843 19.523
158 0.03425 -58.83 19.492
160 0.03769 -58.816 19.457
162 0.039158 -58.803 19.417
164 0.039281 -58.79 19.374
166 0.03861 -58.775 19.326
168 0.037601 -58.759 19.275
170 0.036607 -58.74 19.22
172 0.03587 -58.719 19.16
174 0.035529 -58.696 19.096
176 0.035628 -58.671 19.027
178 0.036127 -58.645 18.955
180 0.036922 -58.619 18.878
182 0.037852 -58.594 18.798
184 0.038717 -58.57 18.758
186 0.039284 -58.55 18.8
188 0.039296 -58.535 18.842
190 0.038472 -58.526 18.885
192 0.036516 -58.523 18.928
194 0.033126 -58.527 18.973
196 0.028012 -58.538 19.018
198 0.020918 -58.556 19.064
200 0.011647 -58.579 19.11
202 8.2791e-05 -58.607 19.154
204 -0.013805 -58.638 19.195
206 -0.029957 -58.672 19.232
208 -0.048249 -58.707 19.264
210 -0.068521 -58.74 19.289
212 -0.090615 -58.772 19.306
214 -0.11442 -58.8 19.316
216 -0.13991 -58.824 19.316
218 -0.16715 -58.844 19.308
220 -0.19635 -58.858 19.29
222 -0.22782 -58.866 19.263
224 -0.26197 -58.869 19.228
226 -0.2993 -58.866 19.183
228 -0.34034 -58.858 19.129
230 -0.38565 -58.845 19.066
232 -0.43576 -58.827 18.994
234 -0.49112 -58.805 18.911
236 -0.55211 -58.778 18.817
238 -0.61898 -58.747 18.711
240 -0.69188 -58.711 18.592
242 -0.77084 -58.671 18.46
244 -0.85576 -58.627 18.313
246 -0.94649 -58.578 18.15
248 -1.0428 -58.526 17.971
250 -1.1443 -58.469 17.776
252 -1.2508 -58.409 17.565
254 -1.3619 -58.345 17.338
256 -1.4772 -58.278 17.097
258 -1.5965 -58.208 16.842
260 -1.7195 -58.135 16.575
262 -1.846 -58.058 16.297
264 -1.976 -57.978 16.009
266 -2.1095 -57.892 15.71
268 -2.2466 -57.801 15.399
270 -2.3877 -57.703 15.035
272 -2.5331 -57.598 14.959
274 -2.6831 -57.484 14.873
276 -2.8382 -57.36 14.784
278 -2.9986 -57.226 14.683
280 -3.1644 -57.082 14.569
282 -3.3356 -56.928 14.445
284 -3.5116 -56.765 14.308
286 -3.6921 -56.594 14.157
288 -3.8763 -56.416 13.999
290 -4.0634 -56.233 13.828
292 -4.2527 -56.048 13.649
294 -4.4435 -55.86 13.463
296 -4.6357 -55.672 13.272
298 -4.8295 -55.484 13.078
300 -5.0258 -55.294 12.88
302 -5.226 -55.102 12.679
304 -5.4319 -54.904 12.478
306 -5.6459 -54.697 12.422
308 -5.8704 -54.479 12.345
310 -6.1079 -54.244 12.245
312 -6.361 -53.99 12.119
314 -6.6322 -53.713 11.968
316 -6.9236 -53.409 11.789
318 -7.2375 -53.077 11.582
320 -7.5759 -52.713 11.347
322 -7.9407 -52.316 11.081
324 -8.334 -51.884 10.782
326 -8.7579 -51.416 10.45
328 -9.2147 -50.912 10.08
330 -9.7074 -50.368 9.6689
332 -10.239 -49.784 9.212
334 -10.815 -49.156 8.7034
336 -11.441 -48.478 8.1358
338 -12.124 -47.742 7.5004
340 -12.875 -46.938 6.7858
342 -13.705 -46.05 5.978
344 -14.633 -45.056 5.0586
346 -15.678 -43.926 4.0031
348 -16.867 -42.617 2.7776
350 -18.232 -41.061 1.3341
352 -19.808 -39.147 -0.39795
354 -21.595 -36.668 -2.5205
356 -23.381 -33.162 -5.153
358 -23.497 -27.152 -8.1901


==> data/PhaseOptimizedSoI0_2400.txt <==
interfererangle SOIgain INTgain SINR
-360 2.4734 2.4734 -9.9834
-358 -23.695 -27.671 -8.1535
-356 -23.277 -33.647 -5.0931
-354 -21.397 -37.123 -2.4611
-352 -19.59 -39.582 -0.349
-350 -18.013 -41.488 1.3695
-348 -16.642 -43.053 2.8002
-346 -15.434 -44.387 4.0153
-344 -14.353 -45.557 5.0629
-342 -13.375 -46.603 5.9752
-340 -12.481 -47.552 6.7739
-338 -11.658 -48.422 7.4745
-336 -10.898 -49.225 8.0886
-334 -10.194 -49.969 8.6704
-332 -9.5439 -50.659 9.2821
-330 -8.9439 -51.3 9.8405
-328 -8.3918 -51.892 10.349
-326 -7.8857 -52.438 10.81
-324 -7.4229 -52.94 11.229
-322 -7.0002 -53.399 11.607
-320 -6.6135 -53.818 11.951
-318 -6.2581 -54.203 12.265
-316 -5.9289 -54.557 12.553
-314 -5.6208 -54.885 12.822
-312 -5.3289 -55.194 13.074
-310 -5.0489 -55.489 13.316
-308 -4.7774 -55.774 13.548
-306 -4.5118 -56.053 13.773
-304 -4.2506 -56.328 13.991
-302 -3.9936 -56.601 14.204
-300 -3.7411 -56.871 14.409
-298 -3.4947 -57.138 14.607
-296 -3.2563 -57.399 14.795
-294 -3.028 -57.651 14.973
-292 -2.8117 -57.892 15.138
-290 -2.6092 -58.117 15.292
-288 -2.4211 -58.326 15.432
-286 -2.2473 -58.516 15.56
-284 -2.0869 -58.689 15.677
-282 -1.9381 -58.845 15.784
-280 -1.7986 -58.987 15.883
-278 -1.6662 -59.117 15.977
-276 -1.5384 -59.239 16.066
-274 -1.4135 -59.355 16.152
-272 -1.29 -59.467 16.236
-270 -1.1675 -59.575 16.317
-268 -1.046 -59.682 16.609
-266 -0.92608 -59.786 16.886
-264 -0.80885 -59.886 17.182
-262 -0.69553 -59.981 17.453
-260 -0.58732 -60.07 17.71
-258 -0.48518 -60.152 17.951
-256 -0.38966 -60.227 18.175
-254 -0.30082 -60.295 18.382
-252 -0.21815 -60.356 18.572
-250 -0.14071 -60.412 18.747
-248 -0.067259 -60.464 18.909
-246 0.0035661 -60.513 19.058
-244 0.073012 -60.561 19.198
-242 0.14205 -60.607 19.329
-240 0.21126 -60.653 19.452
-238 0.28083 -60.699 19.569
-236 0.35055 -60.744 19.679
-234 0.41996 -60.788 19.782
-232 0.48841 -60.831 19.879
-230 0.55517 -60.875 19.967
-228 0.61958 -60.919 20.047
-226 0.68105 -60.963 20.118
-224 0.73917 -61.009 20.178
-222 0.7937 -61.058 20.227
-220 0.84458 -61.108 20.266
-218 0.89195 -61.162 20.294
-216 0.93605 -61.218 20.312
-214 0.97723 -61.277 20.32
-212 1.0159 -61.336 20.32
-210 1.0523 -61.397 20.312
-208 1.0868 -61.457 20.298
-206 1.1196 -61.516 20.279
-204 1.1507 -61.573 20.255
-202 1.18 -61.626 20.228
-200 1.2073 -61.676 20.196
-198 1.2325 -61.722 20.161
-196 1.2552 -61.762 20.123
-194 1.2752 -61.798 20.081
-192 1.2922 -61.828 20.037
-190 1.306 -61.852 19.99
-188 1.3163 -61.869 19.941
-186 1.3233 -61.88 19.891
-184 1.3268 -61.884 19.84
-182 1.3271 -61.881 19.784
-180 1.3242 -61.87 19.739
-178 1.3185 -61.853 19.691
-176 1.3103 -61.831 19.643
-174 1.2998 -61.804 19.707
-172 1.2876 -61.773 19.767
-170 1.2739 -61.742 19.824
-168 1.2591 -61.711 19.874
-166 1.2435 -61.681 19.919
-164 1.2273 -61.654 19.956
-162 1.2108 -61.632 19.987
-160 1.1938 -61.613 20.01
-158 1.1763 -61.599 20.027
-156 1.1581 -61.588 20.037
-154 1.1387 -61.579 20.042
-152 1.1175 -61.571 20.043
-150 1.094 -61.561 20.04
-148 1.0674 -61.548 20.035
-146 1.0373 -61.528 20.028
-144 1.003 -61.5 20.019
-142 0.96413 -61.463 20.008
-140 0.92064 -61.417 19.994
-138 0.87257 -61.363 19.976
-136 0.82022 -61.302 19.953
-134 0.76409 -61.237 19.922
-132 0.70483 -61.17 19.881
-130 0.64311 -61.104 19.829
-128 0.57959 -61.04 19.765
-126 0.51478 -60.981 19.687
-124 0.44903 -60.927 19.597
-122 0.3825 -60.879 19.494
-120 0.3152 -60.835 19.379
-118 0.24702 -60.796 19.255
-116 0.17773 -60.758 19.121
-114 0.10704 -60.72 18.98
-112 0.034604 -60.681 18.832
-110 -0.039981 -60.637 18.679
-108 -0.11714 -60.588 18.519
-106 -0.19729 -60.532 18.353
-104 -0.28083 -60.468 18.18
-102 -0.3681 -60.397 17.998
-100 -0.45943 -60.317 17.806
-98 -0.55508 -60.231 17.602
-96 -0.65528 -60.138 17.385
-94 -0.76021 -60.038 17.154
-92 -0.86994 -59.934 16.911
-90 -0.98443 -59.823 16.713
-88 -1.1035 -59.707 16.639
-86 -1.2271 -59.585 16.561
-84 -1.3551 -59.456 16.48
-82 -1.4875 -59.32 16.393
-80 -1.6249 -59.176 16.301
-78 -1.7676 -59.023 16.202
-76 -1.9165 -58.859 16.094
-74 -2.0723 -58.684 15.977
-72 -2.2354 -58.498 15.85
-70 -2.4064 -58.3 15.713
-68 -2.5854 -58.091 15.566
-66 -2.7725 -57.87 15.408
-64 -2.9675 -57.639 15.241
-62 -3.1705 -57.399 15.064
-60 -3.3814 -57.149 14.88
-58 -3.6007 -56.891 14.687
-56 -3.8294 -56.624 14.485
-54 -4.0693 -56.346 14.274
-52 -4.323 -56.054 14.05
-50 -4.5939 -55.746 13.812
-48 -4.8857 -55.417 13.555
-46 -5.2021 -55.063 13.277
-44 -5.5467 -54.681 12.975
-42 -5.9221 -54.269 12.646
-40 -6.33 -53.825 12.287
-38 -6.7711 -53.348 11.898
-36 -7.2454 -52.839 11.475
-34 -7.7521 -52.299 11.019
-32 -8.2906 -51.728 10.527
-30 -8.8605 -51.126 9.998
-28 -9.462 -50.493 9.4291
-26 -10.097 -49.826 8.8173
-24 -10.77 -49.12 8.1581
-22 -11.488 -48.369 7.4448
-20 -12.26 -47.559 6.6679
-18 -13.102 -46.674 5.8536
-16 -14.033 -45.689 4.9821
-14 -15.081 -44.571 3.971
-12 -16.277 -43.272 2.7848
-10 -17.663 -41.722 1.3708
-8 -19.284 -39.807 -0.33615
-6 -21.167 -37.318 -2.4481
-4 -23.15 -33.793 -5.0871
-2 -23.68 -27.759 -8.1564
0 2.4734 2.4734 -9.9834
2 -23.695 -27.671 -8.1535
4 -23.277 -33.647 -5.0931
6 -21.397 -37.123 -2.4611
8 -19.59 -39.582 -0.349
10 -18.013 -41.488 1.3695
12 -16.642 -43.053 2.8002
14 -15.434 -44.387 4.0153
16 -14.353 -45.557 5.0629
18 -13.375 -46.603 5.9752
20 -12.481 -47.552 6.7739
22 -11.658 -48.422 7.4745
24 -10.898 -49.225 8.0886
26 -10.194 -49.969 8.6704
28 -9.5439 -50.659 9.2821
30 -8.9439 -51.3 9.8405
32 -8.3918 -51.892 10.349
34 -7.8857 -52.438 10.81
36 -7.4229 -52.94 11.229
38 -7.0002 -53.399 11.607
40 -6.6135 -53.818 11.951
42 -6.2581 -54.203 12.265
44 -5.9289 -54.557 12.553
46 -5.6208 -54.885 12.822
48 -5.3289 -55.194 13.074
50 -5.0489 -55.489 13.316
52 -4.7774 -55.774 13.548
54 -4.5118 -56.053 13.773
56 -4.2506 -56.328 13.991
58 -3.9936 -56.601 14.204
60 -3.7411 -56.871 14.409
62 -3.4947 -57.138 14.607
64 -3.2563 -57.399 14.795
66 -3.028 -57.651 14.973
68 -2.8117 -57.892 15.138
70 -2.6092 -58.117 15.292
72 -2.4211 -58.326 15.432
74 -2.2473 -58.516 15.56
76 -2.0869 -58.689 15.677
78 -1.9381 -58.845 15.784
80 -1.7986 -58.987 15.883
82 -1.6662 -59.117 15.977
84 -1.5384 -59.239 16.066
86 -1.4135 -59.355 16.152
88 -1.29 -59.467 16.236
90 -1.1675 -59.575 16.317
92 -1.046 -59.682 16.609
94 -0.92608 -59.786 16.886
96 -0.80885 -59.886 17.182
98 -0.69553 -59.981 17.453
100 -0.58732 -60.07 17.71
102 -0.48518 -60.152 17.951
104 -0.38966 -60.227 18.175
106 -0.30082 -60.295 18.382
108 -0.21815 -60.356 18.572
110 -0.14071 -60.412 18.747
112 -0.067259 -60.464 18.909
114 0.0035661 -60.513 19.058
116 0.073012 -60.561 19.198
118 0.14205 -60.607 19.329
120 0.21126 -60.653 19.452
122 0.28083 -60.699 19.569
124 0.35055 -60.744 19.679
126 0.41996 -60.788 19.782
128 0.48841 -60.831 19.879
130 0.55517 -60.875 19.967
132 0.61958 -60.919 20.047
134 0.68105 -60.963 20.118
136 0.73917 -61.009 20.178
138 0.7937 -61.058 20.227
140 0.84458 -61.108 20.266
142 0.89195 -61.162 20.294
144 0.93605 -61.218 20.312
146 0.97723 -61.277 20.32
148 1.0159 -61.336 20.32
150 1.0523 -61.397 20.312
152 1.0868 -61.457 20.298
154 1.1196 -61.516 20.279
156 1.1507 -61.573 20.255
158 1.18 -61.626 20.228
160 1.2073 -61.676 20.196
162 1.2325 -61.722 20.161
164 1.2552 -61.762 20.123
166 1.2752 -61.798 20.081
168 1.2922 -61.828 20.037
170 1.306 -61.852 19.99
172 1.3163 -61.869 19.941
174 1.3233 -61.88 19.891
176 1.3268 -61.884 19.84
178 1.3271 -61.881 19.784
180 1.3242 -61.87 19.739
182 1.3185 -61.853 19.691
184 1.3103 -61.831 19.643
186 1.2998 -61.804 19.707
188 1.2876 -61.773 19.767
190 1.2739 -61.742 19.824
192 1.2591 -61.711 19.874
194 1.2435 -61.681 19.919
196 1.2273 -61.654 19.956
198 1.2108 -61.632 19.987
200 1.1938 -61.613 20.01
202 1.1763 -61.599 20.027
204 1.1581 -61.588 20.037
206 1.1387 -61.579 20.042
208 1.1175 -61.571 20.043
210 1.094 -61.561 20.04
212 1.0674 -61.548 20.035
214 1.0373 -61.528 20.028
216 1.003 -61.5 20.019
218 0.96413 -61.463 20.008
220 0.92064 -61.417 19.994
222 0.87257 -61.363 19.976
224 0.82022 -61.302 19.953
226 0.76409 -61.237 19.922
228 0.70483 -61.17 19.881
230 0.64311 -61.104 19.829
232 0.57959 -61.04 19.765
234 0.51478 -60.981 19.687
236 0.44903 -60.927 19.597
238 0.3825 -60.879 19.494
240 0.3152 -60.835 19.379
242 0.24702 -60.796 19.255
244 0.17773 -60.758 19.121
246 0.10704 -60.72 18.98
248 0.034604 -60.681 18.832
250 -0.039981 -60.637 18.679
252 -0.11714 -60.588 18.519
254 -0.19729 -60.532 18.353
256 -0.28083 -60.468 18.18
258 -0.3681 -60.397 17.998
260 -0.45943 -60.317 17.806
262 -0.55508 -60.231 17.602
264 -0.65528 -60.138 17.385
266 -0.76021 -60.038 17.154
268 -0.86994 -59.934 16.911
270 -0.98443 -59.823 16.713
272 -1.1035 -59.707 16.639
274 -1.2271 -59.585 16.561
276 -1.3551 -59.456 16.48
278 -1.4875 -59.32 16.393
280 -1.6249 -59.176 16.301
282 -1.7676 -59.023 16.202
284 -1.9165 -58.859 16.094
286 -2.0723 -58.684 15.977
288 -2.2354 -58.498 15.85
290 -2.4064 -58.3 15.713
292 -2.5854 -58.091 15.566
294 -2.7725 -57.87 15.408
296 -2.9675 -57.639 15.241
298 -3.1705 -57.399 15.064
300 -3.3814 -57.149 14.88
302 -3.6007 -56.891 14.687
304 -3.8294 -56.624 14.485
306 -4.0693 -56.346 14.274
308 -4.323 -56.054 14.05
310 -4.5939 -55.746 13.812
312 -4.8857 -55.417 13.555
314 -5.2021 -55.063 13.277
316 -5.5467 -54.681 12.975
318 -5.9221 -54.269 12.646
320 -6.33 -53.825 12.287
322 -6.7711 -53.348 11.898
324 -7.2454 -52.839 11.475
326 -7.7521 -52.299 11.019
328 -8.2906 -51.728 10.527
330 -8.8605 -51.126 9.998
332 -9.462 -50.493 9.4291
334 -10.097 -49.826 8.8173
336 -10.77 -49.12 8.1581
338 -11.488 -48.369 7.4448
340 -12.26 -47.559 6.6679
342 -13.102 -46.674 5.8536
344 -14.033 -45.689 4.9821
346 -15.081 -44.571 3.971
348 -16.277 -43.272 2.7848
350 -17.663 -41.722 1.3708
352 -19.284 -39.807 -0.33615
354 -21.167 -37.318 -2.4481
356 -23.15 -33.793 -5.0871
358 -23.68 -27.759 -8.1564


==> data/PhaseOptimizedSoI46_1350.txt <==
interfererangle SOIgain INTgain SINR
-360 -8.8865 -51.644 10.661
-358 -9.2548 -51.227 10.227
-356 -9.6427 -50.79 9.7673
-354 -10.052 -50.332 9.2803
-352 -10.485 -49.85 8.7644
-350 -10.944 -49.342 8.2172
-348 -11.431 -48.805 7.6366
-346 -11.95 -48.235 7.0196
-344 -12.504 -47.63 6.3632
-342 -13.096 -46.983 5.6638
-340 -13.73 -46.29 4.9168
-338 -14.411 -45.545 4.1173
-336 -15.144 -44.738 3.259
-334 -15.936 -43.859 2.3346
-332 -16.794 -42.894 1.3354
-330 -17.726 -41.823 0.25075
-328 -18.742 -40.617 -0.93126
-326 -19.847 -39.235 -2.2233
-324 -21.041 -37.613 -3.6353
-322 -22.286 -35.64 -5.1651
-320 -23.438 -33.11 -6.7737
-318 -23.958 -29.558 -8.2765
-316 -21.735 -23.498 -9.5041
-314 -0.16428 -0.16428 -10.001
-312 -21.851 -23.649 -9.4544
-310 -23.959 -29.618 -8.0661
-308 -23.383 -33.13 -6.3727
-306 -22.193 -35.631 -4.696
-304 -20.917 -37.576 -3.1519
-302 -19.7 -39.17 -1.7622
-300 -18.574 -40.521 -0.51777
-298 -17.543 -41.693 0.59898
-296 -16.599 -42.727 1.6056
-294 -15.733 -43.653 2.5179
-292 -14.935 -44.489 3.3492
-290 -14.198 -45.25 4.1864
-288 -13.516 -45.95 4.9834
-286 -12.881 -46.595 5.7281
-284 -12.29 -47.193 6.4257
-282 -11.738 -47.751 7.0808
-280 -11.221 -48.273 7.697
-278 -10.737 -48.764 8.2775
-276 -10.282 -49.227 8.8252
-274 -9.853 -49.666 9.3425
-272 -9.4485 -50.084 9.8315
-270 -9.0663 -50.482 10.294
-268 -8.7043 -50.864 10.732
-266 -8.3609 -51.232 11.146
-264 -8.0347 -51.586 11.538
-262 -7.7243 -51.929 11.909
-260 -7.4285 -52.263 12.261
-258 -7.1464 -52.587 12.585
-256 -6.8771 -52.903 12.894
-254 -6.6198 -53.211 13.185
-252 -6.3739 -53.513 13.487
-250 -6.1389 -53.807 13.753
-248 -5.9142 -54.095 14.004
-246 -5.6994 -54.377 14.24
-244 -5.4943 -54.652 14.463
-242 -5.2984 -54.92 14.673
-240 -5.1115 -55.182 14.87
-238 -4.9333 -55.436 15.056
-236 -4.7636 -55.683 15.23
-234 -4.6019 -55.922 15.393
-232 -4.4482 -56.152 15.545
-230 -4.302 -56.375 15.686
-228 -4.1632 -56.589 15.818
-226 -4.0313 -56.794 15.939
-224 -3.9062 -56.99 16.05
-222 -3.7874 -57.178 16.151
-220 -3.6747 -57.356 16.242
-218 -3.5676 -57.526 16.323
-216 -3.466 -57.687 16.395
-214 -3.3693 -57.84 16.457
-212 -3.2773 -57.985 16.51
-210 -3.1897 -58.122 16.555
-208 -3.106 -58.253 16.591
-206 -3.026 -58.377 16.62
-204 -2.9493 -58.496 16.642
-202 -2.8756 -58.609 16.658
-200 -2.8046 -58.719 16.667
-198 -2.7361 -58.825 16.731
-196 -2.6699 -58.928 16.791
-194 -2.6057 -59.03 16.846
-192 -2.5434 -59.13 16.897
-190 -2.4829 -59.229 16.942
-188 -2.4241 -59.328 16.983
-186 -2.3671 -59.427 17.018
-184 -2.3117 -59.526 17.048
-182 -2.2581 -59.625 17.073
-180 -2.2063 -59.724 17.093
-178 -2.1564 -59.823 17.108
-176 -2.1085 -59.921 17.118
-174 -2.0627 -60.019 17.124
-172 -2.019 -60.115 17.125
-170 -1.9776 -60.21 17.121
-168 -1.9385 -60.302 17.113
-166 -1.9018 -60.391 17.1
-164 -1.8674 -60.477 17.082
-162 -1.8355 -60.559 17.06
-160 -1.806 -60.636 17.032
-158 -1.7789 -60.709 17
-156 -1.7542 -60.777 16.963
-154 -1.7317 -60.84 16.921
-152 -1.7116 -60.897 16.873
-150 -1.6936 -60.949 16.821
-148 -1.6777 -60.995 16.763
-146 -1.664 -61.036 16.699
-144 -1.6522 -61.07 16.629
-142 -1.6424 -61.1 16.553
-140 -1.6346 -61.124 16.471
-138 -1.6287 -61.143 16.382
-136 -1.6248 -61.156 16.287
-134 -1.6228 -61.165 16.392
-132 -1.6227 -61.169 16.495
-130 -1.6247 -61.169 16.589
-128 -1.6287 -61.165 16.675
-126 -1.6349 -61.157 16.754
-124 -1.6432 -61.144 16.824
-122 -1.6538 -61.129 16.888
-120 -1.6667 -61.11 16.944
-118 -1.682 -61.088 16.995
-116 -1.6996 -61.063 17.038
-114 -1.7196 -61.036 17.076
-112 -1.7419 -61.006 17.109
-110 -1.7667 -60.973 17.136
-108 -1.7938 -60.938 17.158
-106 -1.8232 -60.901 17.175
-104 -1.8549 -60.86 17.187
-102 -1.8888 -60.818 17.194
-100 -1.925 -60.772 17.197
-98 -1.9634 -60.723 17.194
-96 -2.004 -60.67 17.187
-94 -2.0468 -60.613 17.174
-92 -2.0917 -60.552 17.157
-90 -2.1389 -60.487 17.133
-88 -2.1883 -60.416 17.104
-86 -2.2399 -60.34 17.069
-84 -2.2939 -60.259 17.028
-82 -2.3501 -60.172 16.981
-80 -2.4086 -60.08 16.928
-78 -2.4695 -59.981 16.869
-76 -2.5329 -59.877 16.805
-74 -2.5986 -59.767 16.734
-72 -2.6668 -59.652 16.658
-70 -2.7374 -59.531 16.573
-68 -2.8107 -59.406 16.49
-66 -2.8866 -59.276 16.399
-64 -2.9653 -59.141 16.358
-62 -3.0468 -59.002 16.338
-60 -3.1314 -58.86 16.312
-58 -3.2193 -58.714 16.278
-56 -3.3107 -58.564 16.238
-54 -3.406 -58.411 16.19
-52 -3.5055 -58.254 16.134
-50 -3.6095 -58.095 16.07
-48 -3.7185 -57.931 15.997
-46 -3.8329 -57.763 15.914
-44 -3.9532 -57.591 15.823
-42 -4.0798 -57.414 15.721
-40 -4.2133 -57.231 15.61
-38 -4.3539 -57.043 15.488
-36 -4.5023 -56.848 15.356
-34 -4.6587 -56.646 15.213
-32 -4.8236 -56.436 15.058
-30 -4.9974 -56.218 14.892
-28 -5.1803 -55.991 14.714
-26 -5.3728 -55.755 14.524
-24 -5.575 -55.51 14.321
-22 -5.7872 -55.253 14.105
-20 -6.0098 -54.987 13.875
-18 -6.2429 -54.709 13.631
-16 -6.4869 -54.42 13.372
-14 -6.742 -54.12 13.097
-12 -7.0087 -53.807 12.806
-10 -7.2874 -53.482 12.497
-8 -7.5787 -53.143 12.171
-6 -7.8833 -52.791 11.825
-4 -8.2021 -52.425 11.459
-2 -8.5361 -52.043 11.071
0 -8.8865 -51.644 10.661
2 -9.2548 -51.227 10.227
4 -9.6427 -50.79 9.7673
6 -10.052 -50.332 9.2803
8 -10.485 -49.85 8.7644
10 -10.944 -49.342 8.2172
12 -11.431 -48.805 7.6366
14 -11.95 -48.235 7.0196
16 -12.504 -47.63 6.3632
18 -13.096 -46.983 5.6638
20 -13.73 -46.29 4.9168
22 -14.411 -45.545 4.1173
24 -15.144 -44.738 3.259
26 -15.936 -43.859 2.3346
28 -16.794 -42.894 1.3354
30 -17.726 -41.823 0.25075
32 -18.742 -40.617 -0.93126
34 -19.847 -39.235 -2.2233
36 -21.041 -37.613 -3.6353
38 -22.286 -35.64 -5.1651
40 -23.438 -33.11 -6.7737
42 -23.958 -29.558 -8.2765
44 -21.735 -23.498 -9.5041
46 -0.16428 -0.16428 -10.001
48 -21.851 -23.649 -9.4544
50 -23.959 -29.618 -8.0661
52 -23.383 -33.13 -6.3727
54 -22.193 -35.631 -4.696
56 -20.917 -37.576 -3.1519
58 -19.7 -39.17 -1.7622
60 -18.574 -40.521 -0.51777
62 -17.543 -41.693 0.59898
64 -16.599 -42.727 1.6056
66 -15.733 -43.653 2.5179
68 -14.935 -44.489 3.3492
70 -14.198 -45.25 4.1864
72 -13.516 -45.95 4.9834
74 -12.881 -46.595 5.7281
76 -12.29 -47.193 6.4257
78 -11.738 -47.751 7.0808
80 -11.221 -48.273 7.697
82 -10.737 -48.764 8.2775
84 -10.282 -49.227 8.8252
86 -9.853 -49.666 9.3425
88 -9.4485 -50.084 9.8315
90 -9.0663 -50.482 10.294
92 -8.7043 -50.864 10.732
94 -8.3609 -51.232 11.146
96 -8.0347 -51.586 11.538
98 -7.7243 -51.929 11.909
100 -7.4285 -52.263 12.261
102 -7.1464 -52.587 12.585
104 -6.8771 -52.903 12.894
106 -6.6198 -53.211 13.185
108 -6.3739 -53.513 13.487
110 -6.1389 -53.807 13.753
112 -5.9142 -54.095 14.004
114 -5.6994 -54.377 14.24
116 -5.4943 -54.652 14.463
118 -5.2984 -54.92 14.673
120 -5.1115 -55.182 14.87
122 -4.9333 -55.436 15.056
124 -4.7636 -55.683 15.23
126 -4.6019 -55.922 15.393
128 -4.4482 -56.152 15.545
130 -4.302 -56.375 15.686
132 -4.1632 -56.589 15.818
134 -4.0313 -56.794 15.939
136 -3.9062 -56.99 16.05
138 -3.7874 -57.178 16.151
140 -3.6747 -57.356 16.242
142 -3.5676 -57.526 16.323
144 -3.466 -57.687 16.395
146 -3.3693 -57.84 16.457
148 -3.2773 -57.985 16.51
150 -3.1897 -58.122 16.555
152 -3.106 -58.253 16.591
154 -3.026 -58.377 16.62
156 -2.9493 -58.496 16.642
158 -2.8756 -58.609 16.658
160 -2.8046 -58.719 16.667
162 -2.7361 -58.825 16.731
164 -2.6699 -58.928 16.791
166 -2.6057 -59.03 16.846
168 -2.5434 -59.13 16.897
170 -2.4829 -59.229 16.942
172 -2.4241 -59.328 16.983
174 -2.3671 -59.427 17.018
176 -2.3117 -59.526 17.048
178 -2.2581 -59.625 17.073
180 -2.2063 -59.724 17.093
182 -2.1564 -59.823 17.108
184 -2.1085 -59.921 17.118
186 -2.0627 -60.019 17.124
188 -2.019 -60.115 17.125
190 -1.9776 -60.21 17.121
192 -1.9385 -60.302 17.113
194 -1.9018 -60.391 17.1
196 -1.8674 -60.477 17.082
198 -1.8355 -60.559 17.06
200 -1.806 -60.636 17.032
202 -1.7789 -60.709 17
204 -1.7542 -60.777 16.963
206 -1.7317 -60.84 16.921
208 -1.7116 -60.897 16.873
210 -1.6936 -60.949 16.821
212 -1.6777 -60.995 16.763
214 -1.664 -61.036 16.699
216 -1.6522 -61.07 16.629
218 -1.6424 -61.1 16.553
220 -1.6346 -61.124 16.471
222 -1.6287 -61.143 16.382
224 -1.6248 -61.156 16.287
226 -1.6228 -61.165 16.392
228 -1.6227 -61.169 16.495
230 -1.6247 -61.169 16.589
232 -1.6287 -61.165 16.675
234 -1.6349 -61.157 16.754
236 -1.6432 -61.144 16.824
238 -1.6538 -61.129 16.888
240 -1.6667 -61.11 16.944
242 -1.682 -61.088 16.995
244 -1.6996 -61.063 17.038
246 -1.7196 -61.036 17.076
248 -1.7419 -61.006 17.109
250 -1.7667 -60.973 17.136
252 -1.7938 -60.938 17.158
254 -1.8232 -60.901 17.175
256 -1.8549 -60.86 17.187
258 -1.8888 -60.818 17.194
260 -1.925 -60.772 17.197
262 -1.9634 -60.723 17.194
264 -2.004 -60.67 17.187
266 -2.0468 -60.613 17.174
268 -2.0917 -60.552 17.157
270 -2.1389 -60.487 17.133
272 -2.1883 -60.416 17.104
274 -2.2399 -60.34 17.069
276 -2.2939 -60.259 17.028
278 -2.3501 -60.172 16.981
280 -2.4086 -60.08 16.928
282 -2.4695 -59.981 16.869
284 -2.5329 -59.877 16.805
286 -2.5986 -59.767 16.734
288 -2.6668 -59.652 16.658
290 -2.7374 -59.531 16.573
292 -2.8107 -59.406 16.49
294 -2.8866 -59.276 16.399
296 -2.9653 -59.141 16.358
298 -3.0468 -59.002 16.338
300 -3.1314 -58.86 16.312
302 -3.2193 -58.714 16.278
304 -3.3107 -58.564 16.238
306 -3.406 -58.411 16.19
308 -3.5055 -58.254 16.134
310 -3.6095 -58.095 16.07
312 -3.7185 -57.931 15.997
314 -3.8329 -57.763 15.914
316 -3.9532 -57.591 15.823
318 -4.0798 -57.414 15.721
320 -4.2133 -57.231 15.61
322 -4.3539 -57.043 15.488
324 -4.5023 -56.848 15.356
326 -4.6587 -56.646 15.213
328 -4.8236 -56.436 15.058
330 -4.9974 -56.218 14.892
332 -5.1803 -55.991 14.714
334 -5.3728 -55.755 14.524
336 -5.575 -55.51 14.321
338 -5.7872 -55.253 14.105
340 -6.0098 -54.987 13.875
342 -6.2429 -54.709 13.631
344 -6.4869 -54.42 13.372
346 -6.742 -54.12 13.097
348 -7.0087 -53.807 12.806
350 -7.2874 -53.482 12.497
352 -7.5787 -53.143 12.171
354 -7.8833 -52.791 11.825
356 -8.2021 -52.425 11.459
358 -8.5361 -52.043 11.071


==> data/PhaseOptimizedSoI46_1870.txt <==
interfererangle SOIgain INTgain SINR
-360 -6.7471 -56.755 12.942
-358 -7.1379 -56.103 12.497
-356 -7.5503 -55.43 12.025
-354 -7.9861 -54.734 11.523
-352 -8.4474 -54.017 10.987
-350 -8.9366 -53.277 10.415
-348 -9.4561 -52.514 9.8037
-346 -10.009 -51.727 9.1493
-344 -10.597 -50.913 8.4482
-342 -11.225 -50.071 7.6965
-340 -11.896 -49.196 6.8904
-338 -12.615 -48.284 6.0255
-336 -13.387 -47.326 5.0972
-334 -14.22 -46.313 4.0999
-332 -15.123 -45.23 3.0268
-330 -16.106 -44.058 1.8689
-328 -17.187 -42.768 0.61441
-326 -18.381 -41.317 -0.75179
-324 -19.707 -39.639 -2.2482
-322 -21.168 -37.624 -3.8929
-320 -22.699 -35.064 -5.6883
-318 -23.92 -31.495 -7.5676
-316 -22.859 -25.438 -9.2463
-314 1.5541 1.5541 -10.003
-312 -22.867 -25.488 -9.241
-310 -23.865 -31.503 -7.434
-308 -22.608 -35.049 -5.4136
-306 -21.049 -37.591 -3.5374
-304 -19.564 -39.589 -1.8788
-302 -18.219 -41.247 -0.42519
-300 -17.01 -42.676 0.85321
-298 -15.921 -43.941 1.9854
-296 -14.934 -45.083 2.9957
-294 -14.034 -46.13 3.9041
-292 -13.209 -47.101 4.7272
-290 -12.449 -48.012 5.5501
-288 -11.746 -48.871 6.4288
-286 -11.092 -49.689 7.2532
-284 -10.482 -50.471 8.0285
-282 -9.9105 -51.224 8.7589
-280 -9.3723 -51.952 9.4481
-278 -8.8639 -52.659 10.099
-276 -8.382 -53.349 10.715
-274 -7.9237 -54.025 11.293
-272 -7.4872 -54.689 11.848
-270 -7.0707 -55.341 12.368
-268 -6.6732 -55.981 12.858
-266 -6.2942 -56.609 13.319
-264 -5.9332 -57.222 13.752
-262 -5.5901 -57.816 14.157
-260 -5.2649 -58.387 14.534
-258 -4.9576 -58.929 14.885
-256 -4.6681 -59.436 15.21
-254 -4.396 -59.901 15.51
-252 -4.1407 -60.318 15.787
-250 -3.9016 -60.683 16.042
-248 -3.6776 -60.993 16.277
-246 -3.4674 -61.243 16.494
-244 -3.2697 -61.436 16.694
-242 -3.0829 -61.57 16.88
-240 -2.9058 -61.65 17.053
-238 -2.737 -61.677 17.213
-236 -2.5756 -61.656 17.363
-234 -2.4207 -61.593 17.501
-232 -2.2718 -61.492 17.627
-230 -2.1287 -61.359 17.742
-228 -1.9912 -61.201 17.843
-226 -1.8597 -61.024 17.931
-224 -1.7345 -60.833 18.005
-222 -1.6158 -60.636 18.065
-220 -1.5042 -60.436 18.111
-218 -1.3998 -60.238 18.143
-216 -1.3029 -60.047 18.162
-214 -1.2132 -59.864 18.17
-212 -1.1305 -59.693 18.168
-210 -1.0543 -59.533 18.156
-208 -0.98374 -59.386 18.138
-206 -0.91807 -59.251 18.113
-204 -0.85632 -59.125 18.082
-202 -0.79757 -59.009 18.048
-200 -0.74095 -58.9 18.009
-198 -0.68574 -58.797 17.968
-196 -0.63134 -58.697 17.923
-194 -0.57735 -58.601 17.876
-192 -0.5235 -58.505 17.826
-190 -0.46967 -58.411 17.773
-188 -0.41587 -58.317 17.822
-186 -0.36218 -58.223 17.9
-184 -0.30876 -58.129 17.967
-182 -0.2558 -58.036 18.034
-180 -0.20353 -57.944 18.093
-178 -0.15216 -57.854 18.147
-176 -0.10194 -57.767 18.179
-174 -0.053095 -57.684 18.245
-172 -0.0058761 -57.605 18.291
-170 0.039481 -57.531 18.336
-168 0.082748 -57.464 18.381
-166 0.12372 -57.402 18.424
-164 0.16224 -57.347 18.467
-162 0.19819 -57.298 18.507
-160 0.23155 -57.255 18.544
-158 0.26234 -57.217 18.576
-156 0.29065 -57.185 18.604
-154 0.3166 -57.156 18.625
-152 0.34033 -57.132 18.64
-150 0.36194 -57.11 18.646
-148 0.38152 -57.091 18.646
-146 0.39907 -57.074 18.637
-144 0.41454 -57.06 18.62
-142 0.42784 -57.049 18.595
-140 0.43881 -57.041 18.562
-138 0.44727 -57.036 18.521
-136 0.45304 -57.036 18.46
-134 0.45594 -57.039 18.552
-132 0.4558 -57.048 18.632
-130 0.45249 -57.061 18.701
-128 0.44592 -57.079 18.759
-126 0.43605 -57.102 18.807
-124 0.42286 -57.13 18.844
-122 0.40641 -57.162 18.87
-120 0.38678 -57.198 18.887
-118 0.36406 -57.239 18.893
-116 0.3384 -57.282 18.888
-114 0.30995 -57.329 18.874
-112 0.27886 -57.379 18.851
-110 0.2453 -57.431 18.819
-108 0.20945 -57.486 18.78
-106 0.17149 -57.544 18.734
-104 0.13161 -57.603 18.685
-102 0.089973 -57.666 18.632
-100 0.046746 -57.731 18.578
-98 0.0020628 -57.799 18.522
-96 -0.043977 -57.871 18.465
-94 -0.091311 -57.946 18.407
-92 -0.13991 -58.026 18.348
-90 -0.18977 -58.109 18.287
-88 -0.2409 -58.198 18.222
-86 -0.29328 -58.291 18.153
-84 -0.34687 -58.389 18.079
-82 -0.40158 -58.491 17.999
-80 -0.45729 -58.598 17.913
-78 -0.51382 -58.709 17.82
-76 -0.57094 -58.824 17.779
-74 -0.62847 -58.942 17.836
-72 -0.68625 -59.063 17.892
-70 -0.7442 -59.187 17.947
-68 -0.80238 -59.312 17.999
-66 -0.86105 -59.441 18.047
-64 -0.92063 -59.571 18.09
-62 -0.98175 -59.705 18.126
-60 -1.0452 -59.843 18.154
-58 -1.1119 -59.985 18.173
-56 -1.1828 -60.132 18.181
-54 -1.2588 -60.285 18.178
-52 -1.3408 -60.446 18.162
-50 -1.4297 -60.613 18.133
-48 -1.5259 -60.786 18.091
-46 -1.63 -60.965 18.037
-44 -1.7423 -61.146 17.97
-42 -1.8629 -61.328 17.891
-40 -1.992 -61.506 17.799
-38 -2.1296 -61.674 17.695
-36 -2.2756 -61.826 17.579
-34 -2.4301 -61.954 17.452
-32 -2.5932 -62.049 17.311
-30 -2.7649 -62.104 17.159
-28 -2.9456 -62.111 16.993
-26 -3.1356 -62.065 16.813
-24 -3.3353 -61.959 16.62
-22 -3.5456 -61.793 16.411
-20 -3.767 -61.567 16.187
-18 -4.0004 -61.281 15.947
-16 -4.2465 -60.94 15.689
-14 -4.5059 -60.548 15.415
-12 -4.7792 -60.109 15.122
-10 -5.0671 -59.629 14.81
-8 -5.3701 -59.113 14.479
-6 -5.6887 -58.564 14.128
-4 -6.0238 -57.987 13.756
-2 -6.3762 -57.383 13.361
0 -6.7471 -56.755 12.942
2 -7.1379 -56.103 12.497
4 -7.5503 -55.43 12.025
6 -7.9861 -54.734 11.523
8 -8.4474 -54.017 10.987
10 -8.9366 -53.277 10.415
12 -9.4561 -52.514 9.8037
14 -10.009 -51.727 9.1493
16 -10.597 -50.913 8.4482
18 -11.225 -50.071 7.6965
20 -11.896 -49.196 6.8904
22 -12.615 -48.284 6.0255
24 -13.387 -47.326 5.0972
26 -14.22 -46.313 4.0999
28 -15.123 -45.23 3.0268
30 -16.106 -44.058 1.8689
32 -17.187 -42.768 0.61441
34 -18.381 -41.317 -0.75179
36 -19.707 -39.639 -2.2482
38 -21.168 -37.624 -3.8929
40 -22.699 -35.064 -5.6883
42 -23.92 -31.495 -7.5676
44 -22.859 -25.438 -9.2463
46 1.5541 1.5541 -10.003
48 -22.867 -25.488 -9.241
50 -23.865 -31.503 -7.434
52 -22.608 -35.049 -5.4136
54 -21.049 -37.591 -3.5374
56 -19.564 -39.589 -1.8788
58 -18.219 -41.247 -0.42519
60 -17.01 -42.676 0.85321
62 -15.921 -43.941 1.9854
64 -14.934 -45.083 2.9957
66 -14.034 -46.13 3.9041
68 -13.209 -47.101 4.7272
70 -12.449 -48.012 5.5501
72 -11.746 -48.871 6.4288
74 -11.092 -49.689 7.2532
76 -10.482 -50.471 8.0285
78 -9.9105 -51.224 8.7589
80 -9.3723 -51.952 9.4481
82 -8.8639 -52.659 10.099
84 -8.382 -53.349 10.715
86 -7.9237 -54.025 11.293
88 -7.4872 -54.689 11.848
90 -7.0707 -55.341 12.368
92 -6.6732 -55.981 12.858
94 -6.2942 -56.609 13.319
96 -5.9332 -57.222 13.752
98 -5.5901 -57.816 14.157
100 -5.2649 -58.387 14.534
102 -4.9576 -58.929 14.885
104 -4.6681 -59.436 15.21
106 -4.396 -59.901 15.51
108 -4.1407 -60.318 15.787
110 -3.9016 -60.683 16.042
112 -3.6776 -60.993 16.277
114 -3.4674 -61.243 16.494
116 -3.2697 -61.436 16.694
118 -3.0829 -61.57 16.88
120 -2.9058 -61.65 17.053
122 -2.737 -61.677 17.213
124 -2.5756 -61.656 17.363
126 -2.4207 -61.593 17.501
128 -2.2718 -61.492 17.627
130 -2.1287 -61.359 17.742
132 -1.9912 -61.201 17.843
134 -1.8597 -61.024 17.931
136 -1.7345 -60.833 18.005
138 -1.6158 -60.636 18.065
140 -1.5042 -60.436 18.111
142 -1.3998 -60.238 18.143
144 -1.3029 -60.047 18.162
146 -1.2132 -59.864 18.17
148 -1.1305 -59.693 18.168
150 -1.0543 -59.533 18.156
152 -0.98374 -59.386 18.138
154 -0.91807 -59.251 18.113
156 -0.85632 -59.125 18.082
158 -0.79757 -59.009 18.048
160 -0.74095 -58.9 18.009
162 -0.68574 -58.797 17.968
164 -0.63134 -58.697 17.923
166 -0.57735 -58.601 17.876
168 -0.5235 -58.505 17.826
170 -0.46967 -58.411 17.773
172 -0.41587 -58.317 17.822
174 -0.36218 -58.223 17.9
176 -0.30876 -58.129 17.967
178 -0.2558 -58.036 18.034
180 -0.20353 -57.944 18.093
182 -0.15216 -57.854 18.147
184 -0.10194 -57.767 18.179
186 -0.053095 -57.684 18.245
188 -0.0058761 -57.605 18.291
190 0.039481 -57.531 18.336
192 0.082748 -57.464 18.381
194 0.12372 -57.402 18.424
196 0.16224 -57.347 18.467
198 0.19819 -57.298 18.507
200 0.23155 -57.255 18.544
202 0.26234 -57.217 18.576
204 0.29065 -57.185 18.604
206 0.3166 -57.156 18.625
208 0.34033 -57.132 18.64
210 0.36194 -57.11 18.646
212 0.38152 -57.091 18.646
214 0.39907 -57.074 18.637
216 0.41454 -57.06 18.62
218 0.42784 -57.049 18.595
220 0.43881 -57.041 18.562
222 0.44727 -57.036 18.521
224 0.45304 -57.036 18.46
226 0.45594 -57.039 18.552
228 0.4558 -57.048 18.632
230 0.45249 -57.061 18.701
232 0.44592 -57.079 18.759
234 0.43605 -57.102 18.807
236 0.42286 -57.13 18.844
238 0.40641 -57.162 18.87
240 0.38678 -57.198 18.887
242 0.36406 -57.239 18.893
244 0.3384 -57.282 18.888
246 0.30995 -57.329 18.874
248 0.27886 -57.379 18.851
250 0.2453 -57.431 18.819
252 0.20945 -57.486 18.78
254 0.17149 -57.544 18.734
256 0.13161 -57.603 18.685
258 0.089973 -57.666 18.632
260 0.046746 -57.731 18.578
262 0.0020628 -57.799 18.522
264 -0.043977 -57.871 18.465
266 -0.091311 -57.946 18.407
268 -0.13991 -58.026 18.348
270 -0.18977 -58.109 18.287
272 -0.2409 -58.198 18.222
274 -0.29328 -58.291 18.153
276 -0.34687 -58.389 18.079
278 -0.40158 -58.491 17.999
280 -0.45729 -58.598 17.913
282 -0.51382 -58.709 17.82
284 -0.57094 -58.824 17.779
286 -0.62847 -58.942 17.836
288 -0.68625 -59.063 17.892
290 -0.7442 -59.187 17.947
292 -0.80238 -59.312 17.999
294 -0.86105 -59.441 18.047
296 -0.92063 -59.571 18.09
298 -0.98175 -59.705 18.126
300 -1.0452 -59.843 18.154
302 -1.1119 -59.985 18.173
304 -1.1828 -60.132 18.181
306 -1.2588 -60.285 18.178
308 -1.3408 -60.446 18.162
310 -1.4297 -60.613 18.133
312 -1.5259 -60.786 18.091
314 -1.63 -60.965 18.037
316 -1.7423 -61.146 17.97
318 -1.8629 -61.328 17.891
320 -1.992 -61.506 17.799
322 -2.1296 -61.674 17.695
324 -2.2756 -61.826 17.579
326 -2.4301 -61.954 17.452
328 -2.5932 -62.049 17.311
330 -2.7649 -62.104 17.159
332 -2.9456 -62.111 16.993
334 -3.1356 -62.065 16.813
336 -3.3353 -61.959 16.62
338 -3.5456 -61.793 16.411
340 -3.767 -61.567 16.187
342 -4.0004 -61.281 15.947
344 -4.2465 -60.94 15.689
346 -4.5059 -60.548 15.415
348 -4.7792 -60.109 15.122
350 -5.0671 -59.629 14.81
352 -5.3701 -59.113 14.479
354 -5.6887 -58.564 14.128
356 -6.0238 -57.987 13.756
358 -6.3762 -57.383 13.361


==> data/PhaseOptimizedSoI46_2400.txt <==
interfererangle SOIgain INTgain SINR
-360 -5.3735 -52.571 13.849
-358 -5.6923 -52.392 13.42
-356 -6.0245 -52.195 12.968
-354 -6.3727 -51.979 12.495
-352 -6.7406 -51.739 12.001
-350 -7.1328 -51.471 11.486
-348 -7.5545 -51.168 10.947
-346 -8.0118 -50.824 10.38
-344 -8.5115 -50.431 9.7795
-342 -9.0611 -49.983 9.1374
-340 -9.6688 -49.469 8.4453
-338 -10.344 -48.881 7.6935
-336 -11.096 -48.205 6.8718
-334 -11.936 -47.43 5.9691
-332 -12.876 -46.54 4.9727
-330 -13.929 -45.516 3.868
-328 -15.111 -44.332 2.6363
-326 -16.441 -42.952 1.2534
-324 -17.944 -41.317 -0.31373
-322 -19.646 -39.324 -2.1084
-320 -21.539 -36.775 -4.1776
-318 -23.399 -33.214 -6.5198
-316 -23.548 -27.18 -8.8444
-314 2.7056 2.7056 -10.018
-312 -23.505 -27.132 -8.9947
-310 -23.395 -33.193 -6.79
-308 -21.554 -36.772 -4.5336
-306 -19.667 -39.345 -2.5143
-304 -17.961 -41.372 -0.73228
-302 -16.443 -43.05 0.8563
-300 -15.09 -44.482 2.2872
-298 -13.88 -45.721 3.5833
-296 -12.799 -46.8 4.7581
-294 -11.834 -47.741 5.8203
-292 -10.975 -48.559 6.7772
-290 -10.214 -49.266 7.6363
-288 -9.5405 -49.876 8.4064
-286 -8.9433 -50.402 9.0981
-284 -8.4106 -50.858 9.7229
-282 -7.9302 -51.257 10.293
-280 -7.4904 -51.61 10.82
-278 -7.0809 -51.928 11.315
-276 -6.6932 -52.22 11.786
-274 -6.321 -52.491 12.309
-272 -5.9605 -52.745 12.83
-270 -5.61 -52.984 13.327
-268 -5.2696 -53.207 13.799
-266 -4.9405 -53.414 14.246
-264 -4.6244 -53.604 14.669
-262 -4.3232 -53.777 15.066
-260 -4.0385 -53.932 15.436
-258 -3.771 -54.07 15.78
-256 -3.5205 -54.191 16.098
-254 -3.2861 -54.296 16.389
-252 -3.0658 -54.388 16.659
-250 -2.8571 -54.467 16.903
-248 -2.6575 -54.536 17.124
-246 -2.4645 -54.594 17.323
-244 -2.2764 -54.644 17.504
-242 -2.092 -54.686 17.667
-240 -1.911 -54.719 17.815
-238 -1.7337 -54.745 17.951
-236 -1.5606 -54.765 18.074
-234 -1.3925 -54.777 18.186
-232 -1.2304 -54.784 18.288
-230 -1.0748 -54.786 18.378
-228 -0.92634 -54.784 18.456
-226 -0.78527 -54.778 18.522
-224 -0.65165 -54.77 18.574
-222 -0.52528 -54.759 18.613
-220 -0.40582 -54.747 18.639
-218 -0.29276 -54.733 18.651
-216 -0.18551 -54.718 18.652
-214 -0.083501 -54.701 18.641
-212 0.013806 -54.683 18.62
-210 0.10683 -54.663 18.592
-208 0.19585 -54.641 18.523
-206 0.281 -54.616 18.515
-204 0.36229 -54.59 18.54
-202 0.43964 -54.561 18.614
-200 0.51296 -54.531 18.684
-198 0.58213 -54.499 18.752
-196 0.64711 -54.467 18.818
-194 0.70789 -54.435 18.883
-192 0.76459 -54.404 18.949
-190 0.81739 -54.375 19.015
-188 0.86655 -54.349 19.082
-186 0.9124 -54.327 19.151
-184 0.95527 -54.308 19.221
-182 0.99552 -54.294 19.291
-180 1.0335 -54.284 19.36
-178 1.0694 -54.278 19.428
-176 1.1035 -54.275 19.492
-174 1.1358 -54.276 19.551
-172 1.1666 -54.278 19.604
-170 1.1958 -54.282 19.651
-168 1.2235 -54.286 19.689
-166 1.2497 -54.291 19.719
-164 1.2744 -54.294 19.74
-162 1.2976 -54.297 19.752
-160 1.3194 -54.298 19.757
-158 1.3398 -54.298 19.75
-156 1.3586 -54.297 19.743
-154 1.376 -54.295 19.726
-152 1.3917 -54.293 19.703
-150 1.4057 -54.29 19.671
-148 1.418 -54.288 19.644
-146 1.4285 -54.285 19.608
-144 1.4373 -54.283 19.567
-142 1.4443 -54.281 19.516
-140 1.4496 -54.278 19.465
-138 1.4533 -54.274 19.406
-136 1.4554 -54.27 19.389
-134 1.4561 -54.263 19.496
-132 1.4551 -54.256 19.588
-130 1.4525 -54.247 19.668
-128 1.4479 -54.236 19.734
-126 1.4413 -54.225 19.788
-124 1.4324 -54.213 19.832
-122 1.4213 -54.2 19.866
-120 1.408 -54.188 19.892
-118 1.3927 -54.176 19.912
-116 1.3757 -54.165 19.928
-114 1.3576 -54.154 19.939
-112 1.3386 -54.143 19.947
-110 1.319 -54.132 19.95
-108 1.2989 -54.121 19.948
-106 1.2784 -54.109 19.941
-104 1.2572 -54.096 19.927
-102 1.2349 -54.083 19.905
-100 1.2112 -54.069 19.873
-98 1.1855 -54.056 19.839
-96 1.1573 -54.044 19.796
-94 1.1263 -54.034 19.746
-92 1.0922 -54.026 19.691
-90 1.0549 -54.019 19.632
-88 1.0146 -54.015 19.571
-86 0.97164 -54.013 19.507
-84 0.92617 -54.012 19.443
-82 0.87839 -54.013 19.378
-80 0.82836 -54.015 19.311
-78 0.77595 -54.017 19.242
-76 0.72096 -54.021 19.171
-74 0.66311 -54.024 19.097
-72 0.60215 -54.027 19.019
-70 0.53789 -54.03 18.936
-68 0.4702 -54.032 18.849
-66 0.39904 -54.034 18.758
-64 0.32441 -54.036 18.663
-62 0.24629 -54.038 18.564
-60 0.16459 -54.039 18.509
-58 0.079113 -54.041 18.537
-56 -0.010567 -54.043 18.558
-54 -0.10509 -54.046 18.572
-52 -0.2053 -54.049 18.577
-50 -0.31219 -54.051 18.572
-48 -0.42676 -54.053 18.557
-46 -0.54988 -54.054 18.531
-44 -0.68212 -54.053 18.492
-42 -0.82365 -54.05 18.441
-40 -0.97418 -54.043 18.378
-38 -1.133 -54.033 18.302
-36 -1.2993 -54.018 18.212
-34 -1.4716 -53.999 18.11
-32 -1.6491 -53.975 17.994
-30 -1.8307 -53.946 17.864
-28 -2.0158 -53.911 17.719
-26 -2.2044 -53.87 17.558
-24 -2.3968 -53.824 17.381
-22 -2.5938 -53.77 17.188
-20 -2.7967 -53.71 16.977
-18 -3.0069 -53.642 16.75
-16 -3.2259 -53.565 16.506
-14 -3.455 -53.478 16.244
-12 -3.6951 -53.382 15.964
-10 -3.9468 -53.275 15.664
-8 -4.21 -53.158 15.344
-6 -4.4846 -53.029 15.004
-4 -4.7701 -52.889 14.636
-2 -5.0664 -52.736 14.257
0 -5.3735 -52.571 13.849
2 -5.6923 -52.392 13.42
4 -6.0245 -52.195 12.968
6 -6.3727 -51.979 12.495
8 -6.7406 -51.739 12.001
10 -7.1328 -51.471 11.486
12 -7.5545 -51.168 10.947
14 -8.0118 -50.824 10.38
16 -8.5115 -50.431 9.7795
18 -9.0611 -49.983 9.1374
20 -9.6688 -49.469 8.4453
22 -10.344 -48.881 7.6935
24 -11.096 -48.205 6.8718
26 -11.936 -47.43 5.9691
28 -12.876 -46.54 4.9727
30 -13.929 -45.516 3.868
32 -15.111 -44.332 2.6363
34 -16.441 -42.952 1.2534
36 -17.944 -41.317 -0.31373
38 -19.646 -39.324 -2.1084
40 -21.539 -36.775 -4.1776
42 -23.399 -33.214 -6.5198
44 -23.548 -27.18 -8.8444
46 2.7056 2.7056 -10.018
48 -23.505 -27.132 -8.9947
50 -23.395 -33.193 -6.79
52 -21.554 -36.772 -4.5336
54 -19.667 -39.345 -2.5143
56 -17.961 -41.372 -0.73228
58 -16.443 -43.05 0.8563
60 -15.09 -44.482 2.2872
62 -13.88 -45.721 3.5833
64 -12.799 -46.8 4.7581
66 -11.834 -47.741 5.8203
68 -10.975 -48.559 6.7772
70 -10.214 -49.266 7.6363
72 -9.5405 -49.876 8.4064
74 -8.9433 -50.402 9.0981
76 -8.4106 -50.858 9.7229
78 -7.9302 -51.257 10.293
80 -7.4904 -51.61 10.82
82 -7.0809 -51.928 11.315
84 -6.6932 -52.22 11.786
86 -6.321 -52.491 12.309
88 -5.9605 -52.745 12.83
90 -5.61 -52.984 13.327
92 -5.2696 -53.207 13.799
94 -4.9405 -53.414 14.246
96 -4.6244 -53.604 14.669
98 -4.3232 -53.777 15.066
100 -4.0385 -53.932 15.436
102 -3.771 -54.07 15.78
104 -3.5205 -54.191 16.098
106 -3.2861 -54.296 16.389
108 -3.0658 -54.388 16.659
110 -2.8571 -54.467 16.903
112 -2.6575 -54.536 17.124
114 -2.4645 -54.594 17.323
116 -2.2764 -54.644 17.504
118 -2.092 -54.686 17.667
120 -1.911 -54.719 17.815
122 -1.7337 -54.745 17.951
124 -1.5606 -54.765 18.074
126 -1.3925 -54.777 18.186
128 -1.2304 -54.784 18.288
130 -1.0748 -54.786 18.378
132 -0.92634 -54.784 18.456
134 -0.78527 -54.778 18.522
136 -0.65165 -54.77 18.574
138 -0.52528 -54.759 18.613
140 -0.40582 -54.747 18.639
142 -0.29276 -54.733 18.651
144 -0.18551 -54.718 18.652
146 -0.083501 -54.701 18.641
148 0.013806 -54.683 18.62
150 0.10683 -54.663 18.592
152 0.19585 -54.641 18.523
154 0.281 -54.616 18.515
156 0.36229 -54.59 18.54
158 0.43964 -54.561 18.614
160 0.51296 -54.531 18.684
162 0.58213 -54.499 18.752
164 0.64711 -54.467 18.818
166 0.70789 -54.435 18.883
168 0.76459 -54.404 18.949
170 0.81739 -54.375 19.015
172 0.86655 -54.349 19.082
174 0.9124 -54.327 19.151
176 0.95527 -54.308 19.221
178 0.99552 -54.294 19.291
180 1.0335 -54.284 19.36
182 1.0694 -54.278 19.428
184 1.1035 -54.275 19.492
186 1.1358 -54.276 19.551
188 1.1666 -54.278 19.604
190 1.1958 -54.282 19.651
192 1.2235 -54.286 19.689
194 1.2497 -54.291 19.719
196 1.2744 -54.294 19.74
198 1.2976 -54.297 19.752
200 1.3194 -54.298 19.757
202 1.3398 -54.298 19.75
204 1.3586 -54.297 19.743
206 1.376 -54.295 19.726
208 1.3917 -54.293 19.703
210 1.4057 -54.29 19.671
212 1.418 -54.288 19.644
214 1.4285 -54.285 19.608
216 1.4373 -54.283 19.567
218 1.4443 -54.281 19.516
220 1.4496 -54.278 19.465
222 1.4533 -54.274 19.406
224 1.4554 -54.27 19.389
226 1.4561 -54.263 19.496
228 1.4551 -54.256 19.588
230 1.4525 -54.247 19.668
232 1.4479 -54.236 19.734
234 1.4413 -54.225 19.788
236 1.4324 -54.213 19.832
238 1.4213 -54.2 19.866
240 1.408 -54.188 19.892
242 1.3927 -54.176 19.912
244 1.3757 -54.165 19.928
246 1.3576 -54.154 19.939
248 1.3386 -54.143 19.947
250 1.319 -54.132 19.95
252 1.2989 -54.121 19.948
254 1.2784 -54.109 19.941
256 1.2572 -54.096 19.927
258 1.2349 -54.083 19.905
260 1.2112 -54.069 19.873
262 1.1855 -54.056 19.839
264 1.1573 -54.044 19.796
266 1.1263 -54.034 19.746
268 1.0922 -54.026 19.691
270 1.0549 -54.019 19.632
272 1.0146 -54.015 19.571
274 0.97164 -54.013 19.507
276 0.92617 -54.012 19.443
278 0.87839 -54.013 19.378
280 0.82836 -54.015 19.311
282 0.77595 -54.017 19.242
284 0.72096 -54.021 19.171
286 0.66311 -54.024 19.097
288 0.60215 -54.027 19.019
290 0.53789 -54.03 18.936
292 0.4702 -54.032 18.849
294 0.39904 -54.034 18.758
296 0.32441 -54.036 18.663
298 0.24629 -54.038 18.564
300 0.16459 -54.039 18.509
302 0.079113 -54.041 18.537
304 -0.010567 -54.043 18.558
306 -0.10509 -54.046 18.572
308 -0.2053 -54.049 18.577
310 -0.31219 -54.051 18.572
312 -0.42676 -54.053 18.557
314 -0.54988 -54.054 18.531
316 -0.68212 -54.053 18.492
318 -0.82365 -54.05 18.441
320 -0.97418 -54.043 18.378
322 -1.133 -54.033 18.302
324 -1.2993 -54.018 18.212
326 -1.4716 -53.999 18.11
328 -1.6491 -53.975 17.994
330 -1.8307 -53.946 17.864
332 -2.0158 -53.911 17.719
334 -2.2044 -53.87 17.558
336 -2.3968 -53.824 17.381
338 -2.5938 -53.77 17.188
340 -2.7967 -53.71 16.977
342 -3.0069 -53.642 16.75
344 -3.2259 -53.565 16.506
346 -3.455 -53.478 16.244
348 -3.6951 -53.382 15.964
350 -3.9468 -53.275 15.664
352 -4.21 -53.158 15.344
354 -4.4846 -53.029 15.004
356 -4.7701 -52.889 14.636
358 -5.0664 -52.736 14.257


==> data/Port1PatternAzimuth_1870.txt <==
azimuth gelevation_db
0 -3.3692
2 -3.2729
4 -3.1798
6 -3.0895
8 -3.0019
10 -2.917
12 -2.8346
14 -2.7549
16 -2.6782
18 -2.6045
20 -2.5345
22 -2.4684
24 -2.4067
26 -2.3499
28 -2.2983
30 -2.2525
32 -2.2127
34 -2.1792
36 -2.1521
38 -2.1314
40 -2.117
42 -2.1086
44 -2.1058
46 -2.1081
48 -2.1147
50 -2.125
52 -2.1381
54 -2.1533
56 -2.1699
58 -2.1876
60 -2.2059
62 -2.225
64 -2.2452
66 -2.267
68 -2.2914
70 -2.3195
72 -2.3524
74 -2.3914
76 -2.4376
78 -2.4921
80 -2.5557
82 -2.6289
84 -2.7119
86 -2.8045
88 -2.9064
90 -3.0167
92 -3.1343
94 -3.2581
96 -3.3864
98 -3.5177
100 -3.6503
102 -3.7827
104 -3.9135
106 -4.0417
108 -4.1665
110 -4.2879
112 -4.4062
114 -4.5223
116 -4.6378
118 -4.7545
120 -4.8744
122 -4.9998
124 -5.1326
126 -5.2745
128 -5.4264
130 -5.5888
132 -5.7609
134 -5.9412
136 -6.127
138 -6.3148
140 -6.5002
142 -6.678
144 -6.8429
146 -6.9897
148 -7.1137
150 -7.2116
152 -7.2815
154 -7.323
156 -7.3379
158 -7.3292
160 -7.3011
162 -7.2585
164 -7.2066
166 -7.1499
168 -7.0927
170 -7.0379
172 -6.9878
174 -6.9432
176 -6.9041
178 -6.8695
180 -6.8376
182 -6.8062
184 -6.7728
186 -6.735
188 -6.6908
190 -6.6384
192 -6.5772
194 -6.5068
196 -6.4278
198 -6.3412
200 -6.2487
202 -6.1519
204 -6.0529
206 -5.9536
208 -5.8562
210 -5.7625
212 -5.6743
214 -5.5935
216 -5.5214
218 -5.4594
220 -5.4087
222 -5.37
224 -5.3439
226 -5.3305
228 -5.3298
230 -5.3413
232 -5.3644
234 -5.3982
236 -5.4413
238 -5.4927
240 -5.5509
242 -5.6144
244 -5.6819
246 -5.7519
248 -5.8232
250 -5.8945
252 -5.9649
254 -6.0334
256 -6.0995
258 -6.163
260 -6.2237
262 -6.2821
264 -6.3387
266 -6.3943
268 -6.4499
270 -6.5065
272 -6.5649
274 -6.6259
276 -6.6898
278 -6.7566
280 -6.8258
282 -6.8961
284 -6.966
286 -7.0332
288 -7.0952
290 -7.1492
292 -7.1922
294 -7.2213
296 -7.2342
298 -7.2289
300 -7.2041
302 -7.1594
304 -7.0951
306 -7.0122
308 -6.9125
310 -6.7979
312 -6.6709
314 -6.5337
316 -6.3888
318 -6.2382
320 -6.0837
322 -5.927
324 -5.7694
326 -5.6117
328 -5.4549
330 -5.2994
332 -5.1459
334 -4.9947
336 -4.8461
338 -4.7006
340 -4.5585
342 -4.4201
344 -4.2856
346 -4.1555
348 -4.0298
350 -3.9087
352 -3.7922
354 -3.6802
356 -3.5726
358 -3.469
360 -3.3692

==> data/Port1PatternElevation_1870.txt <==
elevation gelevation_db
-180 -16.892
-178 -19.024
-176 -20
-174 -20
-172 -20
-170 -20
-168 -17.485
-166 -14.976
-164 -13.299
-162 -12.205
-160 -11.57
-158 -11.331
-156 -11.462
-154 -11.961
-152 -12.849
-150 -14.173
-148 -16.002
-146 -18.377
-144 -20
-142 -20
-140 -20
-138 -18.03
-136 -16.021
-134 -14.5
-132 -13.377
-130 -12.561
-128 -11.977
-126 -11.565
-124 -11.278
-122 -11.074
-120 -10.921
-118 -10.792
-116 -10.67
-114 -10.542
-112 -10.4
-110 -10.242
-108 -10.063
-106 -9.8584
-104 -9.6222
-102 -9.3481
-100 -9.0307
-98 -8.6673
-96 -8.2591
-94 -7.8117
-92 -7.3342
-90 -6.8376
-88 -6.3334
-86 -5.8321
-84 -5.3422
-82 -4.8703
-80 -4.4205
-78 -3.995
-76 -3.5948
-74 -3.2199
-72 -2.8698
-70 -2.5445
-68 -2.2443
-66 -1.9705
-64 -1.7255
-62 -1.5129
-60 -1.3376
-58 -1.2056
-56 -1.1236
-54 -1.0997
-52 -1.1422
-50 -1.2605
-48 -1.464
-46 -1.7632
-44 -2.1685
-42 -2.6911
-40 -3.3423
-38 -4.1332
-36 -5.0735
-34 -6.1692
-32 -7.4179
-30 -8.7992
-28 -10.26
-26 -11.698
-24 -12.966
-22 -13.935
-20 -14.594
-18 -15.065
-16 -15.517
-14 -16.064
-12 -16.715
-10 -17.328
-8 -17.611
-6 -17.306
-4 -16.476
-2 -15.45
0 -14.527
2 -13.878
4 -13.596
6 -13.752
8 -14.439
10 -15.812
12 -18.126
14 -20
16 -20
18 -17.611
20 -13.546
22 -10.478
24 -8.1182
26 -6.2549
28 -4.7599
30 -3.5518
32 -2.5757
34 -1.7923
36 -1.1714
38 -0.68892
40 -0.32444
42 -0.060002
44 0.12067
46 0.23252
48 0.28926
50 0.30322
52 0.28503
54 0.24334
56 0.18451
58 0.11254
60 0.029227
62 -0.065541
64 -0.17327
66 -0.29631
68 -0.43733
70 -0.5989
72 -0.78308
74 -0.99127
76 -1.224
78 -1.4807
80 -1.76
82 -2.0593
84 -2.3749
86 -2.7022
88 -3.0358
90 -3.3692
92 -3.696
94 -4.0097
96 -4.3045
98 -4.5762
100 -4.8225
102 -5.044
104 -5.2445
106 -5.4308
108 -5.6127
110 -5.8028
112 -6.0161
114 -6.2688
116 -6.5791
118 -6.9657
120 -7.4486
122 -8.0477
124 -8.7819
126 -9.6654
128 -10.698
130 -11.845
132 -12.995
134 -13.912
136 -14.295
138 -14.021
140 -13.299
142 -12.449
144 -11.695
146 -11.145
148 -10.85
150 -10.833
152 -11.114
154 -11.713
156 -12.659
158 -13.982
160 -15.675
162 -17.577
164 -19.065
166 -19.195
168 -18.099
170 -16.765
172 -15.746
174 -15.197
176 -15.162
178 -15.69
180 -16.892


==> data/Port2PatternAzimuth_1870.txt <==
azimuth gelevation_db
0 -5.9352
2 -5.9805
4 -6.0299
6 -6.0841
8 -6.1438
10 -6.2089
12 -6.2791
14 -6.3534
16 -6.4303
18 -6.5079
20 -6.5837
22 -6.655
24 -6.7188
26 -6.7723
28 -6.8126
30 -6.8376
32 -6.8454
34 -6.8349
36 -6.8058
38 -6.7585
40 -6.6943
42 -6.6147
44 -6.5218
46 -6.4179
48 -6.3054
50 -6.1864
52 -6.063
54 -5.9369
56 -5.8095
58 -5.6819
60 -5.5547
62 -5.4285
64 -5.3035
66 -5.18
68 -5.058
70 -4.9376
72 -4.8188
74 -4.7017
76 -4.5863
78 -4.473
80 -4.3618
82 -4.2529
84 -4.1465
86 -4.043
88 -3.9424
90 -3.8451
92 -3.7512
94 -3.6611
96 -3.5749
98 -3.4929
100 -3.4151
102 -3.3419
104 -3.2732
106 -3.2091
108 -3.1496
110 -3.0944
112 -3.0433
114 -2.9959
116 -2.9519
118 -2.9107
120 -2.8718
122 -2.8346
124 -2.7985
126 -2.7631
128 -2.728
130 -2.6929
132 -2.6578
134 -2.6229
136 -2.5885
138 -2.5553
140 -2.5241
142 -2.496
144 -2.4721
146 -2.4538
148 -2.4423
150 -2.4388
152 -2.4444
154 -2.4599
156 -2.486
158 -2.5229
160 -2.5706
162 -2.6286
164 -2.696
166 -2.7718
168 -2.8545
170 -2.9426
172 -3.0342
174 -3.1277
176 -3.2217
178 -3.3146
180 -3.4057
182 -3.4944
184 -3.5805
186 -3.6644
188 -3.747
190 -3.8293
192 -3.9126
194 -3.9985
196 -4.0884
198 -4.1837
200 -4.2853
202 -4.394
204 -4.5098
206 -4.6325
208 -4.761
210 -4.8941
212 -5.0299
214 -5.1664
216 -5.3016
218 -5.4334
220 -5.5606
222 -5.6822
224 -5.7979
226 -5.9083
228 -6.0144
230 -6.1174
232 -6.2188
234 -6.3196
236 -6.4204
238 -6.5212
240 -6.6207
242 -6.7171
244 -6.8076
246 -6.8885
248 -6.9561
250 -7.0066
252 -7.0366
254 -7.0441
256 -7.0279
258 -6.9887
260 -6.9284
262 -6.8501
264 -6.7578
266 -6.656
268 -6.5488
270 -6.4403
272 -6.3335
274 -6.2307
276 -6.1333
278 -6.0416
280 -5.9552
282 -5.8732
284 -5.7941
286 -5.7163
288 -5.6384
290 -5.5591
292 -5.4777
294 -5.3943
296 -5.3093
298 -5.2239
300 -5.1396
302 -5.0586
304 -4.9829
306 -4.9147
308 -4.856
310 -4.8088
312 -4.7744
314 -4.7538
316 -4.7477
318 -4.7562
320 -4.7788
322 -4.8147
324 -4.8627
326 -4.9209
328 -4.9875
330 -5.0603
332 -5.1369
334 -5.2152
336 -5.2931
338 -5.3687
340 -5.4408
342 -5.5081
344 -5.5703
346 -5.6272
348 -5.679
350 -5.7264
352 -5.7702
354 -5.8117
356 -5.8522
358 -5.8929
360 -5.9352

==> data/Port2PatternElevation_1870.txt <==
elevation gelevation_db
-180 -14.693
-178 -13.694
-176 -13.247
-174 -13.276
-172 -13.741
-170 -14.6
-168 -15.74
-166 -16.83
-164 -17.223
-162 -16.505
-160 -15.11
-158 -13.66
-156 -12.449
-154 -11.558
-152 -10.987
-150 -10.718
-148 -10.727
-146 -10.988
-144 -11.46
-142 -12.076
-140 -12.711
-138 -13.173
-136 -13.251
-134 -12.858
-132 -12.099
-130 -11.168
-128 -10.22
-126 -9.3416
-124 -8.5657
-122 -7.8985
-120 -7.3331
-118 -6.858
-116 -6.4606
-114 -6.1283
-112 -5.8496
-110 -5.6133
-108 -5.4089
-106 -5.2257
-104 -5.0533
-102 -4.8809
-100 -4.6985
-98 -4.4969
-96 -4.2693
-94 -4.0114
-92 -3.7226
-90 -3.4057
-88 -3.0665
-86 -2.7128
-84 -2.3534
-82 -1.9974
-80 -1.6526
-78 -1.326
-76 -1.0229
-74 -0.74703
-72 -0.50061
-70 -0.28456
-68 -0.098648
-66 0.058339
-64 0.18836
-62 0.2939
-60 0.37771
-58 0.44249
-56 0.4905
-54 0.52313
-52 0.54046
-50 0.54085
-48 0.52063
-46 0.47397
-44 0.39287
-42 0.26731
-40 0.085432
-38 -0.16628
-36 -0.503
-34 -0.94177
-32 -1.5021
-30 -2.2068
-28 -3.0844
-26 -4.1717
-24 -5.5198
-22 -7.2047
-20 -9.3503
-18 -12.182
-16 -16.179
-14 -20
-12 -20
-10 -20
-8 -16.476
-6 -14.311
-4 -13.074
-2 -12.464
0 -12.331
2 -12.588
4 -13.17
6 -13.99
8 -14.906
10 -15.684
12 -16.06
14 -15.94
16 -15.479
18 -14.911
20 -14.379
22 -13.902
24 -13.401
26 -12.754
28 -11.862
30 -10.723
32 -9.4287
34 -8.0965
36 -6.82
38 -5.6546
40 -4.6257
42 -3.7405
44 -2.9966
46 -2.3864
48 -1.9001
50 -1.5271
52 -1.2565
54 -1.0775
56 -0.97979
58 -0.95351
60 -0.98968
62 -1.0802
64 -1.2182
66 -1.3978
68 -1.6147
70 -1.8657
72 -2.1487
74 -2.4627
76 -2.807
78 -3.1811
80 -3.5844
82 -4.0151
84 -4.4707
86 -4.9468
88 -5.4375
90 -5.9352
92 -6.4313
94 -6.9171
96 -7.3847
98 -7.8282
100 -8.2443
102 -8.632
104 -8.9916
106 -9.323
108 -9.624
110 -9.8904
112 -10.116
114 -10.295
116 -10.427
118 -10.518
120 -10.586
122 -10.658
124 -10.768
126 -10.958
128 -11.271
130 -11.758
132 -12.478
134 -13.506
136 -14.952
138 -16.977
140 -19.813
142 -20
144 -20
146 -20
148 -17.706
150 -15.339
152 -13.697
154 -12.613
156 -11.994
158 -11.796
160 -12.012
162 -12.67
164 -13.843
166 -15.679
168 -18.469
170 -20
172 -20
174 -20
176 -19.104
178 -16.395
180 -14.693


==> data/Port3PatternAzimuth_1870.txt <==
azimuth gelevation_db
0 -3.2691
2 -3.3323
4 -3.4039
6 -3.4837
8 -3.5718
10 -3.6677
12 -3.7708
14 -3.8805
16 -3.9961
18 -4.1167
20 -4.2418
22 -4.3707
24 -4.5027
26 -4.6376
28 -4.7749
30 -4.9144
32 -5.0557
34 -5.1985
36 -5.3421
38 -5.4859
40 -5.6288
42 -5.7694
44 -5.9062
46 -6.0371
48 -6.1601
50 -6.273
52 -6.3737
54 -6.4605
56 -6.5319
58 -6.587
60 -6.6258
62 -6.6487
64 -6.6569
66 -6.652
68 -6.636
70 -6.6109
72 -6.5787
74 -6.5413
76 -6.4998
78 -6.4553
80 -6.4081
82 -6.3581
84 -6.3049
86 -6.2478
88 -6.1859
90 -6.1185
92 -6.045
94 -5.9651
96 -5.8788
98 -5.7866
100 -5.6892
102 -5.5877
104 -5.4835
106 -5.3782
108 -5.2735
110 -5.171
112 -5.0724
114 -4.9793
116 -4.8929
118 -4.8145
120 -4.7447
122 -4.6843
124 -4.6334
126 -4.5921
128 -4.5602
130 -4.5372
132 -4.5226
134 -4.5157
136 -4.5158
138 -4.5221
140 -4.5342
142 -4.5513
144 -4.5731
146 -4.5991
148 -4.6292
150 -4.6633
152 -4.7017
154 -4.7448
156 -4.7933
158 -4.8481
160 -4.9105
162 -4.9817
164 -5.0631
166 -5.1559
168 -5.2612
170 -5.3795
172 -5.5111
174 -5.6553
176 -5.8109
178 -5.9758
180 -6.1469
182 -6.3206
184 -6.4922
186 -6.6566
188 -6.8085
190 -6.9424
192 -7.0534
194 -7.1375
196 -7.1921
198 -7.2165
200 -7.2118
202 -7.1808
204 -7.1279
206 -7.0588
208 -6.9792
210 -6.8948
212 -6.8107
214 -6.7309
216 -6.6581
218 -6.5934
220 -6.5366
222 -6.4861
224 -6.4393
226 -6.3926
228 -6.3422
230 -6.2841
232 -6.2148
234 -6.1314
236 -6.0324
238 -5.9171
240 -5.7862
242 -5.6413
244 -5.485
246 -5.3202
248 -5.1503
250 -4.9786
252 -4.8084
254 -4.6425
256 -4.4834
258 -4.3331
260 -4.1929
262 -4.0637
264 -3.9458
266 -3.8388
268 -3.7422
270 -3.6547
272 -3.5751
274 -3.502
276 -3.4339
278 -3.3694
280 -3.3076
282 -3.2476
284 -3.1889
286 -3.1313
288 -3.0748
290 -3.0199
292 -2.9669
294 -2.9164
296 -2.8691
298 -2.8255
300 -2.7863
302 -2.752
304 -2.7231
306 -2.7
308 -2.6829
310 -2.6718
312 -2.6669
314 -2.6678
316 -2.6742
318 -2.6855
320 -2.7013
322 -2.7206
324 -2.7429
326 -2.7672
328 -2.7928
330 -2.819
332 -2.8451
334 -2.8706
336 -2.8952
338 -2.9189
340 -2.9416
342 -2.9636
344 -2.9856
346 -3.0082
348 -3.0324
350 -3.0592
352 -3.0897
354 -3.125
356 -3.166
358 -3.2138
360 -3.2691

==> data/Port3PatternElevation_1870.txt <==
elevation gelevation_db
-180 -17.379
-178 -20
-176 -20
-174 -20
-172 -20
-170 -18.699
-168 -15.628
-166 -13.627
-164 -12.308
-162 -11.498
-160 -11.109
-158 -11.098
-156 -11.451
-154 -12.179
-152 -13.315
-150 -14.916
-148 -17.046
-146 -19.619
-144 -20
-142 -20
-140 -19.079
-138 -16.903
-136 -15.195
-134 -13.918
-132 -12.977
-130 -12.289
-128 -11.786
-126 -11.416
-124 -11.133
-122 -10.903
-120 -10.7
-118 -10.506
-116 -10.314
-114 -10.117
-112 -9.9158
-110 -9.7072
-108 -9.4879
-106 -9.2517
-104 -8.9904
-102 -8.6958
-100 -8.3613
-98 -7.9841
-96 -7.5659
-94 -7.1134
-92 -6.6365
-90 -6.1469
-88 -5.6561
-86 -5.1742
-84 -4.7088
-82 -4.2656
-80 -3.8478
-78 -3.4567
-76 -3.0927
-74 -2.7554
-72 -2.4443
-70 -2.1594
-68 -1.9014
-66 -1.6724
-64 -1.4756
-62 -1.3156
-60 -1.198
-58 -1.13
-56 -1.1191
-54 -1.174
-52 -1.3038
-50 -1.5179
-48 -1.826
-46 -2.2379
-44 -2.7634
-42 -3.4115
-40 -4.1899
-38 -5.1031
-36 -6.1495
-34 -7.3158
-32 -8.5694
-30 -9.849
-28 -11.064
-26 -12.115
-24 -12.949
-22 -13.597
-20 -14.161
-18 -14.75
-16 -15.426
-14 -16.157
-12 -16.778
-10 -17.016
-8 -16.689
-6 -15.923
-4 -15.029
-2 -14.268
0 -13.794
2 -13.702
4 -14.081
6 -15.059
8 -16.876
10 -19.973
12 -20
14 -20
16 -16.395
18 -12.489
20 -9.6193
22 -7.4113
24 -5.6615
26 -4.2528
28 -3.1113
30 -2.1871
32 -1.4438
34 -0.85347
36 -0.39332
38 -0.04395
40 0.21184
42 0.38965
44 0.50376
46 0.56715
48 0.59134
50 0.58607
52 0.55903
54 0.51567
56 0.4592
58 0.39075
60 0.30979
62 0.21458
64 0.1027
66 -0.028464
68 -0.18133
70 -0.35783
72 -0.55923
74 -0.78598
76 -1.0376
78 -1.3128
80 -1.6091
82 -1.9235
84 -2.2518
86 -2.5891
88 -2.9301
90 -3.2691
92 -3.6003
94 -3.9185
96 -4.2195
98 -4.5003
100 -4.7601
102 -5.0002
104 -5.2247
106 -5.4403
108 -5.6567
110 -5.8859
112 -6.1421
114 -6.4416
116 -6.8021
118 -7.2428
120 -7.7834
122 -8.4434
124 -9.2399
126 -10.181
128 -11.254
130 -12.394
132 -13.444
134 -14.137
136 -14.24
138 -13.782
140 -13.036
142 -12.278
144 -11.673
146 -11.301
148 -11.202
150 -11.4
152 -11.918
154 -12.785
156 -14.024
158 -15.624
160 -17.401
162 -18.723
164 -18.703
166 -17.529
168 -16.142
170 -15.057
172 -14.419
174 -14.267
176 -14.635
178 -15.609
180 -17.379


==> data/Port4PatternAzimuth_1870.txt <==
azimuth gelevation_db
0 -5.3389
2 -5.2293
4 -5.1301
6 -5.0412
8 -4.9621
10 -4.8917
12 -4.8284
14 -4.7705
16 -4.7162
18 -4.6637
20 -4.6116
22 -4.559
24 -4.5055
26 -4.4512
28 -4.3967
30 -4.3432
32 -4.2925
34 -4.2462
36 -4.2066
38 -4.1756
40 -4.1552
42 -4.1471
44 -4.1525
46 -4.1726
48 -4.2078
50 -4.2581
52 -4.3233
54 -4.4023
56 -4.4938
58 -4.5961
60 -4.7073
62 -4.8251
64 -4.9472
66 -5.0713
68 -5.1951
70 -5.3168
72 -5.4349
74 -5.5481
76 -5.6558
78 -5.7577
80 -5.8541
82 -5.9456
84 -6.0329
86 -6.1169
88 -6.1985
90 -6.2784
92 -6.3568
94 -6.4337
96 -6.5086
98 -6.5805
100 -6.6478
102 -6.7089
104 -6.7616
106 -6.804
108 -6.8342
110 -6.8508
112 -6.8528
114 -6.8401
116 -6.8128
118 -6.7719
120 -6.7187
122 -6.6546
124 -6.5813
126 -6.5002
128 -6.4125
130 -6.3192
132 -6.2207
134 -6.1172
136 -6.0088
138 -5.8953
140 -5.7765
142 -5.6522
144 -5.5227
146 -5.3882
148 -5.2495
150 -5.1077
152 -4.964
154 -4.8199
156 -4.6773
158 -4.5377
160 -4.4029
162 -4.2742
164 -4.153
166 -4.04
168 -3.9358
170 -3.8405
172 -3.7539
174 -3.6754
176 -3.6042
178 -3.5391
180 -3.4789
182 -3.4224
184 -3.3686
186 -3.3163
188 -3.2648
190 -3.2137
192 -3.1627
194 -3.112
196 -3.0616
198 -3.0121
200 -2.9641
202 -2.9181
204 -2.8747
206 -2.8345
208 -2.7981
210 -2.766
212 -2.7385
214 -2.7162
216 -2.6992
218 -2.6878
220 -2.6821
222 -2.6823
224 -2.6882
226 -2.6998
228 -2.717
230 -2.7394
232 -2.7668
234 -2.7988
236 -2.8349
238 -2.8749
240 -2.918
242 -2.9637
244 -3.0113
246 -3.06
248 -3.1089
250 -3.1571
252 -3.2038
254 -3.2483
256 -3.2903
258 -3.3297
260 -3.367
262 -3.403
264 -3.4392
266 -3.4775
268 -3.5199
270 -3.5687
272 -3.6262
274 -3.6945
276 -3.7755
278 -3.8705
280 -3.9802
282 -4.1048
284 -4.2439
286 -4.396
288 -4.5593
290 -4.7309
292 -4.9077
294 -5.0856
296 -5.2606
298 -5.4285
300 -5.5852
302 -5.7275
304 -5.8529
306 -5.9602
308 -6.0494
310 -6.122
312 -6.1801
314 -6.2269
316 -6.2656
318 -6.2996
320 -6.3314
322 -6.3629
324 -6.3949
326 -6.4271
328 -6.4581
330 -6.4855
332 -6.5061
334 -6.5163
336 -6.5126
338 -6.4919
340 -6.452
342 -6.3919
344 -6.3121
346 -6.2144
348 -6.1019
350 -5.9783
352 -5.848
354 -5.7153
356 -5.584
358 -5.4577
360 -5.3389

==> data/Port4PatternElevation_1870.txt <==
elevation gelevation_db
-180 -15.966
-178 -14.134
-176 -12.989
-174 -12.365
-172 -12.174
-170 -12.365
-168 -12.901
-166 -13.725
-164 -14.716
-162 -15.606
-160 -15.993
-158 -15.639
-156 -14.757
-154 -13.739
-152 -12.842
-150 -12.173
-148 -11.756
-146 -11.587
-144 -11.643
-142 -11.887
-140 -12.267
-138 -12.698
-136 -13.062
-134 -13.229
-132 -13.106
-130 -12.692
-128 -12.069
-126 -11.344
-124 -10.602
-122 -9.8926
-120 -9.2386
-118 -8.6453
-116 -8.11
-114 -7.6259
-112 -7.1856
-110 -6.7818
-108 -6.4079
-106 -6.0578
-104 -5.7259
-102 -5.4065
-100 -5.0942
-98 -4.7837
-96 -4.4701
-94 -4.1495
-92 -3.8194
-90 -3.4789
-88 -3.1288
-86 -2.7719
-84 -2.412
-82 -2.0543
-80 -1.7039
-78 -1.3663
-76 -1.0462
-74 -0.74753
-72 -0.47354
-70 -0.22631
-68 -0.0070241
-66 0.18401
-64 0.34725
-62 0.48373
-60 0.5949
-58 0.68239
-56 0.74772
-54 0.79198
-52 0.81553
-50 0.81761
-48 0.79603
-46 0.74695
-44 0.66472
-42 0.5418
-40 0.36881
-38 0.13454
-36 -0.17403
-34 -0.57192
-32 -1.0765
-30 -1.7083
-28 -2.4923
-26 -3.4606
-24 -4.656
-22 -6.1408
-20 -8.0123
-18 -10.441
-16 -13.779
-14 -18.981
-12 -20
-10 -20
-8 -18.577
-6 -15.271
-4 -13.406
-2 -12.351
0 -11.855
2 -11.794
4 -12.098
6 -12.713
8 -13.579
10 -14.594
12 -15.582
14 -16.301
16 -16.566
18 -16.394
20 -15.957
22 -15.401
24 -14.754
26 -13.959
28 -12.947
30 -11.717
32 -10.341
34 -8.9247
36 -7.5582
38 -6.2974
40 -5.1704
42 -4.1869
44 -3.3462
46 -2.6422
48 -2.0662
50 -1.6085
52 -1.2589
54 -1.0074
56 -0.84406
58 -0.75944
60 -0.74457
62 -0.79114
64 -0.89158
66 -1.0393
68 -1.2288
70 -1.4558
72 -1.7169
74 -2.0102
76 -2.3342
78 -2.6881
80 -3.0713
82 -3.4826
84 -3.9197
86 -4.3789
88 -4.8546
90 -5.3389
92 -5.822
94 -6.2931
96 -6.7416
98 -7.1587
100 -7.5396
102 -7.8839
104 -8.1961
106 -8.4837
108 -8.7554
110 -9.0185
112 -9.2772
114 -9.5318
116 -9.7786
118 -10.013
120 -10.23
122 -10.431
124 -10.629
126 -10.843
128 -11.106
130 -11.461
132 -11.957
134 -12.656
136 -13.633
138 -14.99
140 -16.874
142 -19.477
144 -20
146 -20
148 -20
150 -18.242
152 -15.821
154 -14.119
156 -12.983
158 -12.32
160 -12.085
162 -12.271
164 -12.908
166 -14.074
168 -15.932
170 -18.825
172 -20
174 -20
176 -20
178 -18.828
180 -15.966


==> data/SimCone.txt <==
freq S11
0 -0.0033265
0.04 -0.0029433
0.08 -0.0019554
0.12 -0.00080261
0.16 -5.9933e-05
0.2 -0.00026492
0.24 -0.0017782
0.28 -0.004709
0.32 -0.0089737
0.36 -0.014426
0.4 -0.021058
0.44 -0.029192
0.48 -0.039588
0.52 -0.053456
0.56 -0.07235
0.6 -0.098007
0.64 -0.13218
0.68 -0.17658
0.72 -0.23292
0.76 -0.30311
0.8 -0.38961
0.84 -0.49577
0.88 -0.62615
0.92 -0.78669
0.96 -0.98466
1 -1.2285
1.04 -1.5273
1.08 -1.8907
1.12 -2.3282
1.16 -2.8489
1.2 -3.4617
1.24 -4.1749
1.28 -4.9963
1.32 -5.9339
1.36 -6.9953
1.4 -8.1881
1.44 -9.5195
1.48 -10.995
1.52 -12.615
1.56 -14.375
1.6 -16.25
1.64 -18.195
1.68 -20.126
1.72 -21.923
1.76 -23.442
1.8 -24.524
1.84 -24.982
1.88 -24.662
1.92 -23.608
1.96 -22.104
2 -20.458
2.04 -18.871
2.08 -17.436
2.12 -16.19
2.16 -15.139
2.2 -14.277
2.24 -13.596
2.28 -13.081
2.32 -12.718
2.36 -12.49
2.4 -12.376
2.44 -12.351
2.48 -12.386
2.52 -12.45
2.56 -12.515
2.6 -12.559
2.64 -12.573
2.68 -12.558
2.72 -12.527
2.76 -12.492
2.8 -12.463
2.84 -12.441
2.88 -12.417
2.92 -12.374
2.96 -12.292
3 -12.156
3.04 -11.961
3.08 -11.716
3.12 -11.441
3.16 -11.159
3.2 -10.892
3.24 -10.653
3.28 -10.45
3.32 -10.282
3.36 -10.146
3.4 -10.035
3.44 -9.9441
3.48 -9.8701
3.52 -9.814
3.56 -9.7798
3.6 -9.7722
3.64 -9.7948
3.68 -9.8482
3.72 -9.9289
3.76 -10.03
3.8 -10.142
3.84 -10.258
3.88 -10.371
3.92 -10.486
3.96 -10.609
4 -10.754


==> data/SimSparams.txt <==
freq S11 S22 S33 S44 S21 S41
0 -0.0018477 -0.0018607 -0.0018129 -0.0017938 -75.164 -76.657
0.04 -0.0028077 -0.0028173 -0.0027765 -0.0027617 -36.702 -52.432
0.08 -0.0065577 -0.0065612 -0.0065403 -0.0065342 -30.737 -46.554
0.12 -0.014877 -0.014874 -0.014873 -0.014875 -27.278 -43.041
0.16 -0.028705 -0.028697 -0.028706 -0.028714 -24.824 -40.284
0.2 -0.047171 -0.047163 -0.047171 -0.047178 -22.908 -37.868
0.24 -0.068358 -0.068351 -0.068349 -0.068355 -21.341 -35.754
0.28 -0.09113 -0.091125 -0.091113 -0.091117 -20.033 -33.95
0.32 -0.11632 -0.11631 -0.11629 -0.1163 -18.934 -32.398
0.36 -0.14602 -0.14601 -0.146 -0.146 -17.994 -30.99
0.4 -0.1816 -0.18159 -0.18157 -0.18158 -17.173 -29.637
0.44 -0.22222 -0.2222 -0.22219 -0.22219 -16.439 -28.327
0.48 -0.26556 -0.26554 -0.26552 -0.26553 -15.783 -27.11
0.52 -0.31044 -0.31043 -0.31039 -0.3104 -15.212 -26.026
0.56 -0.35919 -0.35917 -0.35913 -0.35914 -14.735 -25.059
0.6 -0.41733 -0.41732 -0.41727 -0.41728 -14.342 -24.13
0.64 -0.4904 -0.49039 -0.49033 -0.49035 -14.005 -23.148
0.68 -0.57983 -0.57982 -0.57975 -0.57978 -13.685 -22.079
0.72 -0.68121 -0.6812 -0.68113 -0.68115 -13.359 -20.979
0.76 -0.78676 -0.78674 -0.78666 -0.78668 -13.035 -19.94
0.8 -0.89102 -0.891 -0.89091 -0.89093 -12.75 -19.028
0.84 -0.99604 -0.99602 -0.99592 -0.99595 -12.535 -18.249
0.88 -1.112 -1.112 -1.1119 -1.1119 -12.399 -17.55
0.92 -1.2524 -1.2524 -1.2523 -1.2523 -12.305 -16.854
0.96 -1.4265 -1.4265 -1.4264 -1.4264 -12.193 -16.101
1 -1.6342 -1.6342 -1.6341 -1.6341 -12.004 -15.289
1.04 -1.865 -1.865 -1.8649 -1.8649 -11.728 -14.471
1.08 -2.1034 -2.1034 -2.1032 -2.1033 -11.406 -13.715
1.12 -2.3363 -2.3363 -2.3362 -2.3362 -11.098 -13.068
1.16 -2.5599 -2.5599 -2.5597 -2.5597 -10.847 -12.549
1.2 -2.7799 -2.7798 -2.7797 -2.7797 -10.662 -12.149
1.24 -3.0069 -3.0069 -3.0067 -3.0068 -10.523 -11.843
1.28 -3.2498 -3.2497 -3.2496 -3.2496 -10.399 -11.608
1.32 -3.51 -3.51 -3.5098 -3.5098 -10.264 -11.423
1.36 -3.7817 -3.7817 -3.7815 -3.7815 -10.111 -11.28
1.4 -4.0541 -4.0541 -4.0539 -4.0539 -9.9463 -11.172
1.44 -4.316 -4.316 -4.3157 -4.3158 -9.7808 -11.093
1.48 -4.559 -4.559 -4.5588 -4.5588 -9.6205 -11.035
1.52 -4.7789 -4.7789 -4.7787 -4.7787 -9.4676 -10.988
1.56 -4.9748 -4.9748 -4.9746 -4.9746 -9.3228 -10.949
1.6 -5.1476 -5.1476 -5.1474 -5.1474 -9.1879 -10.921
1.64 -5.2999 -5.2999 -5.2996 -5.2996 -9.0646 -10.909
1.68 -5.4354 -5.4354 -5.4352 -5.4351 -8.9535 -10.921
1.72 -5.5586 -5.5587 -5.5584 -5.5584 -8.8543 -10.959
1.76 -5.6731 -5.6732 -5.6729 -5.6729 -8.7695 -11.026
1.8 -5.7796 -5.7796 -5.7794 -5.7793 -8.7058 -11.125
1.84 -5.8749 -5.8749 -5.8747 -5.8746 -8.6731 -11.267
1.88 -5.9539 -5.9539 -5.9537 -5.9536 -8.6788 -11.465
1.92 -6.0127 -6.0128 -6.0125 -6.0125 -8.722 -11.729
1.96 -6.0519 -6.052 -6.0517 -6.0517 -8.7925 -12.064
2 -6.0762 -6.0763 -6.0761 -6.076 -8.8746 -12.464
2.04 -6.0916 -6.0917 -6.0914 -6.0914 -8.9559 -12.915
2.08 -6.1007 -6.1008 -6.1006 -6.1005 -9.0329 -13.398
2.12 -6.1012 -6.1013 -6.1011 -6.101 -9.1101 -13.901
2.16 -6.0875 -6.0876 -6.0874 -6.0873 -9.194 -14.408
2.2 -6.0557 -6.0558 -6.0556 -6.0555 -9.286 -14.906
2.24 -6.0066 -6.0067 -6.0065 -6.0065 -9.3815 -15.371
2.28 -5.946 -5.9461 -5.9459 -5.9458 -9.474 -15.781
2.32 -5.8802 -5.8803 -5.8801 -5.8801 -9.5606 -16.121
2.36 -5.8136 -5.8137 -5.8135 -5.8134 -9.6438 -16.404
2.4 -5.7475 -5.7475 -5.7474 -5.7473 -9.7276 -16.662
2.44 -5.683 -5.6831 -5.6829 -5.6828 -9.8126 -16.93
2.48 -5.6238 -5.6238 -5.6237 -5.6236 -9.8957 -17.229
2.52 -5.5755 -5.5756 -5.5754 -5.5753 -9.9748 -17.554
2.56 -5.5425 -5.5426 -5.5425 -5.5423 -10.054 -17.89
2.6 -5.5241 -5.5242 -5.5241 -5.524 -10.146 -18.224
2.64 -5.5139 -5.514 -5.5139 -5.5138 -10.261 -18.561
2.68 -5.5035 -5.5036 -5.5035 -5.5034 -10.404 -18.92
2.72 -5.4883 -5.4884 -5.4883 -5.4882 -10.57 -19.319
2.76 -5.4706 -5.4707 -5.4706 -5.4705 -10.746 -19.762
2.8 -5.4579 -5.458 -5.4579 -5.4578 -10.924 -20.237
2.84 -5.4574 -5.4575 -5.4574 -5.4573 -11.102 -20.728
2.88 -5.4713 -5.4714 -5.4713 -5.4712 -11.288 -21.232
2.92 -5.496 -5.4961 -5.4961 -5.496 -11.487 -21.759
2.96 -5.5255 -5.5256 -5.5256 -5.5255 -11.699 -22.32
3 -5.5552 -5.5553 -5.5553 -5.5552 -11.915 -22.903
3.04 -5.583 -5.5832 -5.5832 -5.583 -12.128 -23.467
3.08 -5.6081 -5.6082 -5.6082 -5.6081 -12.34 -23.96
3.12 -5.6279 -5.6281 -5.6281 -5.6279 -12.561 -24.36
3.16 -5.639 -5.6391 -5.6391 -5.639 -12.803 -24.702
3.2 -5.6397 -5.6398 -5.6398 -5.6397 -13.067 -25.054
3.24 -5.633 -5.6332 -5.6332 -5.633 -13.349 -25.473
3.28 -5.6259 -5.626 -5.6261 -5.6259 -13.643 -25.972
3.32 -5.6243 -5.6244 -5.6245 -5.6243 -13.951 -26.505
3.36 -5.6292 -5.6294 -5.6294 -5.6293 -14.286 -26.981
3.4 -5.6364 -5.6366 -5.6367 -5.6365 -14.66 -27.307
3.44 -5.641 -5.6411 -5.6412 -5.641 -15.076 -27.433
3.48 -5.6426 -5.6428 -5.6429 -5.6427 -15.518 -27.368
3.52 -5.6482 -5.6484 -5.6485 -5.6483 -15.966 -27.133
3.56 -5.6673 -5.6675 -5.6676 -5.6675 -16.413 -26.733
3.6 -5.7069 -5.707 -5.7071 -5.707 -16.871 -26.168
3.64 -5.7669 -5.7671 -5.7672 -5.767 -17.37 -25.471
3.68 -5.8429 -5.8431 -5.8432 -5.843 -17.931 -24.727
3.72 -5.9303 -5.9305 -5.9306 -5.9304 -18.556 -24.032
3.76 -6.0287 -6.0289 -6.029 -6.0288 -19.225 -23.455
3.8 -6.1406 -6.1408 -6.1409 -6.1407 -19.918 -23.009
3.84 -6.2672 -6.2674 -6.2675 -6.2673 -20.631 -22.662
3.88 -6.405 -6.4052 -6.4052 -6.405 -21.373 -22.361
3.92 -6.5467 -6.5469 -6.5469 -6.5467 -22.144 -22.072
3.96 -6.6878 -6.688 -6.688 -6.6878 -22.895 -21.809
4 -6.8309 -6.8311 -6.831 -6.8308 -23.515 -21.617

